Brownian motion on stationary random manifolds

We introduce the notion of a stationary random manifold and develop the basic entropy theory for it. Examples include manifolds admitting a compact quotient under isometries and generic leaves of a compact foliation. We prove that the entropy of an ergodic stationary random manifold is zero if and only if the manifold satisfies the Liouville property almost surely, and is positive if and only if it admits an infinite dimensional space of bounded harmonic functions almost surely. Upper and lower bounds for the entropy are provided in terms of the linear drift of Brownian motion and average volume growth of the manifold. Other almost sure properties of these random manifolds are also studied.

==> section1/images/radial.dat <==
0.0	1.41421356237	1.41421356237	1.41421356237	1.41421356237	1.41421356237	1.41421356237	1.41421356237	1.41421356237	1.41421356237	1.41421356237
0.1	1.49205336215	1.59181503365	1.57515099043	1.49431370799	1.48314471038	1.58210289348	1.47199749498	1.35798685278	1.53558321023	1.44050467616
0.2	1.54651892178	1.60327993397	1.56737725887	1.53820429607	1.6506979337	1.60085607417	1.55875991643	1.2907902262	1.61886509804	1.62074903911
0.3	1.5229706617	1.740363212	1.58492612167	1.48332500064	1.6886408696	1.81099744049	1.62045544983	1.30343945797	1.71199767968	1.74242295649
0.4	1.53402272668	1.78549448825	1.70875586382	1.56988174195	1.79539828463	1.92313582818	1.73290597057	1.32446621546	1.77836856518	1.86000074036
0.5	1.7083928638	1.79017996143	1.77086316838	1.6483146569	1.75403865436	1.95097492164	1.74042050309	1.52452053827	1.92533195716	1.99520710952
0.6	1.77850578592	1.7738651617	1.81604053046	1.64616343941	1.90783083584	2.01337289575	1.75119515669	1.65951245607	2.14737716875	2.01956482361
0.7	1.87026894642	1.87152146364	1.98542554842	1.68361683952	1.96395107609	2.24552899841	1.82363817428	1.90172380378	2.19718097776	2.09846593063
0.8	1.92549811249	1.84982898184	2.05690464133	1.69462235228	2.0421862361	2.38360858605	2.02549161175	1.9343620909	2.19903785651	2.14215572412
0.9	1.99959746631	1.95880788158	2.07790182955	1.84309955425	2.20310274817	2.47367037773	2.21241716401	2.01771136254	2.3484377353	2.16793334084
1.0	2.20732899811	1.91865736055	2.1012339309	1.90352473985	2.24290919772	2.59131714226	2.27391778005	2.07028457921	2.39506941912	2.2336655456
1.1	2.22082626977	1.91239798711	2.18093863593	2.03899178272	2.25247921604	2.6976831107	2.34159071706	2.12548292523	2.65418637425	2.3052352202
1.2	2.19973264977	2.0244644148	2.08461760317	2.11844695284	2.25287595807	2.69816889313	2.41637732172	2.12932104042	2.74786602139	2.42551658609
1.3	2.36647989458	2.13793880469	2.25742451923	2.27081777272	2.26124591733	2.82101318378	2.48739078308	2.15879602684	2.88680074181	2.50161621081
1.4	2.49143600015	2.27541514695	2.38422691486	2.36450478305	2.35665361547	2.86548153667	2.51135930894	2.25105747095	2.98524081516	2.54027760714
1.5	2.56399356121	2.35168673202	2.52728285256	2.46875320255	2.39871293745	2.90969453746	2.34440910975	2.29124839785	3.07215271151	2.54802132765
1.6	2.66311111722	2.48684520293	2.69462588819	2.60206268448	2.493426757	2.98874566503	2.39856796131	2.44685965165	3.11423324594	2.62775942023
1.7	2.6613709467	2.59135114781	2.75231530061	2.65496708942	2.46140464628	3.12109366608	2.53884905906	2.50393513827	3.14956562805	2.76878274646
1.8	2.83578486879	2.66680481976	2.85527421074	2.79111524373	2.58091467208	3.2135665061	2.67805632971	2.59708992154	3.20886003818	2.81083243102
1.9	2.92053013554	2.61582351704	2.97779227286	2.82520575782	2.67634578101	3.30636169335	2.77391393517	2.74939228956	3.28437586083	2.94371342653
2.0	3.04925925736	2.58899265701	3.10902367829	2.8898590515	2.82307244838	3.36837267496	2.85707685525	2.91456686712	3.41341642499	3.09148083878
2.1	3.11385579202	2.65156935368	3.11533021798	2.91738726457	2.96142271312	3.49390577155	2.89127652276	2.97020608763	3.55980344351	3.21784305531
2.2	3.27675359058	2.73334727855	3.20002863519	3.00801627452	3.07724405664	3.58970039281	2.92589908436	3.11330739637	3.66022570596	3.29175693818
2.3	3.41598279929	2.79654692255	3.33618069699	3.02462714157	3.17345372829	3.65917886807	2.97659260102	3.19616004369	3.67141341811	3.35300921036
2.4	3.51114268579	2.82659462851	3.48007320652	3.110437091	3.32760066783	3.80087801208	3.05619047192	3.24330255738	3.71002688383	3.46503933572
2.5	3.56575998214	2.84623322061	3.55018764429	3.1874385124	3.43480959151	3.85972625635	3.16257777788	3.2960341033	3.81224038351	3.57604130871
2.6	3.63838155647	2.92646829303	3.66020576682	3.31063779405	3.47701823425	3.93301958486	3.24022741137	3.360346583	3.86045355036	3.66574719201
2.7	3.6909787644	2.94393904819	3.71740063931	3.38772078046	3.58737205089	4.12109230937	3.39134211073	3.45269814285	3.91149231649	3.76029181234
2.8	3.80052754604	3.01860955653	3.795782572	3.48792895734	3.73701928252	4.19239416674	3.47385409959	3.57881241046	4.03019715878	3.90057936273
2.9	3.87925058723	3.09329678082	3.83387495853	3.52791427125	3.82813629906	4.30358750584	3.58103370323	3.69846990909	4.09712795097	4.00699459057
3.0	3.9513277573	3.20585974383	3.91132239634	3.56707952046	3.89665412551	4.38535422056	3.67078429964	3.80763188316	4.20550998666	4.12066501522
3.1	4.05977962298	3.29672544794	3.99018891813	3.62325242997	3.93692805359	4.47860377444	3.70776898792	3.90625020418	4.33277562074	4.2225556478
3.2	4.14459463132	3.39213108994	4.08324005148	3.70816828231	3.99976710129	4.60724145655	3.80516960356	4.01165173431	4.43025725251	4.29878422924
3.3	4.23895120281	3.4801509848	4.16029848683	3.80249878591	4.06343611906	4.71581498194	3.9761839005	4.10994729614	4.53947533051	4.33107241437
3.4	4.3532690692	3.49307600065	4.28273581427	3.87043295188	4.16079146339	4.80760778759	4.07321471453	4.17507696854	4.62305171317	4.43052779202
3.5	4.43099287845	3.60219561791	4.34855760792	3.96205777983	4.2414194504	4.87431865025	4.14833380359	4.28961214182	4.71465094979	4.52895345107
3.6	4.50029293112	3.712724315	4.44959839447	4.04935903053	4.33326723445	4.97604187212	4.24635604181	4.37148083598	4.82450404564	4.63508917888
3.7	4.58973029404	3.76392566934	4.5354540178	4.11473393497	4.45897128074	5.0718526039	4.35445529573	4.45570539875	4.94725963731	4.73062467616
3.8	4.71736374054	3.86056716994	4.63433996791	4.18574086894	4.54052005469	5.1600460747	4.44699446451	4.5550217314	5.00786386533	4.8395791875
3.9	4.82593281849	3.97448031274	4.70834084447	4.23737364354	4.65848530101	5.23282336729	4.55284170629	4.67884597664	5.10605770616	4.93009810318
4.0	4.9437399648	4.05141956694	4.83703786365	4.36274701126	4.73467805541	5.29592919809	4.69675579825	4.77355327335	5.19673090563	5.03645762443
4.1	5.01119046088	4.13756614205	4.94630010647	4.47340047956	4.8186265979	5.38533144285	4.79000790358	4.86350979701	5.31515487661	5.12859249327
4.2	5.0962820249	4.23476522193	5.02618393177	4.56678138642	4.92605035636	5.49110780243	4.88042691329	4.9772104569	5.41697362673	5.2182253056
4.3	5.19033374654	4.35035298643	5.09591076765	4.65972331903	5.01775055132	5.58163312286	5.02647863603	5.06825645814	5.51078957141	5.31370943275
4.4	5.30466520641	4.4412937902	5.16981623291	4.75620462555	5.12795926724	5.66862964675	5.14694050329	5.19219279895	5.62162939678	5.39910694995
4.5	5.38342528933	4.533439266	5.26474439563	4.83200334207	5.24028281087	5.7768055659	5.23330540834	5.27141827073	5.73639381246	5.4857472422
4.6	5.47412912806	4.59171505571	5.34076490366	4.95395659105	5.34948954281	5.86158376231	5.32452203961	5.3449749553	5.83125431469	5.57042206098
4.7	5.6109180141	4.70730177181	5.43789565994	5.04254712093	5.44893311294	5.95782999789	5.41597970188	5.43686434032	5.92293798866	5.67874032767
4.8	5.70657768995	4.80766984825	5.51428934222	5.13389325643	5.55892318711	6.05634405764	5.4911201048	5.50954196313	6.02657667072	5.77182776148
4.9	5.80312420593	4.88454981572	5.6241517514	5.25338564335	5.64839538779	6.15951788208	5.58799886823	5.58917199001	6.13363392165	5.86345677244
5.0	5.9110569017	4.97465105999	5.72155236464	5.36213272846	5.71912434826	6.26763394088	5.69093961125	5.68749150312	6.23870677203	5.96427277922
5.1	6.00969270103	5.08053245628	5.80284233176	5.47330695561	5.80095463263	6.36694594774	5.77512847571	5.77103931171	6.33963122027	6.06094006126
5.2	6.11140829678	5.17324022601	5.90399453507	5.56342940207	5.90814893345	6.45778014815	5.87634583811	5.84140453771	6.44270585769	6.16137112345
5.3	6.22194801074	5.2565019779	5.98762721782	5.66257249087	6.00489041803	6.56194073434	5.97366006418	5.94216702941	6.54190168141	6.25573187673
5.4	6.31765718884	5.35721093921	6.08145101296	5.74452400794	6.10112471225	6.65650214982	6.08162615447	6.0288284095	6.64230195481	6.35121078799
5.5	6.40982170449	5.43672251079	6.17699721626	5.83862914536	6.20931917942	6.75538620934	6.19022133409	6.13651555588	6.74256410159	6.44919322173
5.6	6.50868269546	5.52147948272	6.27269310479	5.93257689754	6.30874962717	6.86234468102	6.27086726826	6.24716762137	6.83682853863	6.5496017805
5.7	6.61023665339	5.61992602167	6.37367596306	6.03348484959	6.39658694941	6.96871825793	6.37428755782	6.33712217273	6.94653257328	6.64049601841
5.8	6.71565654242	5.71936228749	6.46447413233	6.12746858196	6.49990316722	7.07042037782	6.45993485806	6.42584321064	7.04479158488	6.74065178855
5.9	6.8098774888	5.81489615463	6.55853983952	6.22309480238	6.59634746303	7.16751042441	6.54284122069	6.51471261656	7.13743128816	6.83346486768
6.0	6.91829230058	5.92232548675	6.65317282733	6.3304305821	6.68906586624	7.26692289573	6.65168960809	6.62233103698	7.23632527034	6.93746491112
6.1	7.01528811045	6.02612409799	6.73987363261	6.43714909594	6.7884411631	7.37346382931	6.74706972704	6.7257335554	7.33721349217	7.04335685715
6.2	7.10634303423	6.124036703	6.8394997891	6.53480554821	6.88887202091	7.47358324492	6.84622600535	6.82398255321	7.43532024475	7.14443685138
6.3	7.20694886166	6.22055644425	6.93926893451	6.62482922966	6.98570621745	7.56692815096	6.96431754652	6.91964747351	7.53290352514	7.23938754463
6.4	7.31245471793	6.31559144898	7.03676940461	6.72728543136	7.09254246012	7.66706398884	7.06274384107	7.02242931532	7.628806401	7.33108816805
6.5	7.4099145211	6.40942395493	7.14540614081	6.83491510097	7.19512091231	7.77039821932	7.16997006924	7.11824051974	7.7315549055	7.42681807692
6.6	7.51134236285	6.5106985126	7.24007946266	6.93344702054	7.29818504902	7.872911986	7.25956456724	7.21973399903	7.8361466777	7.52739150929
6.7	7.61031614125	6.60119993259	7.34114389117	7.02918506183	7.40256655255	7.97026760012	7.35749533285	7.32048765043	7.94033252284	7.62096353785
6.8	7.71195948039	6.68825274747	7.43884914454	7.13027722687	7.50468734038	8.06972101763	7.45240732745	7.42041857863	8.04041986971	7.72977058014
6.9	7.80934044578	6.78399751938	7.54104439809	7.24014821556	7.60384949299	8.16560300681	7.55671425704	7.51150326739	8.13656442993	7.83226796778
7.0	7.9176442742	6.88254014095	7.63561443878	7.33651120879	7.70672590258	8.26426767091	7.65538389729	7.6051386823	8.24202472935	7.93349867731
7.1	8.02105077584	6.97833884511	7.7339378684	7.4361880496	7.80251938681	8.36759003344	7.74751471732	7.70086156119	8.34426132108	8.0318456654
7.2	8.11181392083	7.07195277374	7.83764853602	7.53798343214	7.90452035109	8.46909915514	7.8514114608	7.80384875487	8.44317821923	8.12993192308
7.3	8.20696516083	7.17015429122	7.93637563931	7.62934843468	8.00778803384	8.57282502752	7.94541450165	7.90484540931	8.54374644553	8.23065047537
7.4	8.30359369577	7.26326052934	8.03617341439	7.72898732575	8.10897005401	8.68070463769	8.03777158077	8.00739203081	8.640809994	8.32337043908
7.5	8.39522906055	7.36718097969	8.12920306137	7.8333721015	8.20518009191	8.77917774786	8.14131733166	8.10676541098	8.74086537688	8.42208621443
7.6	8.49597606727	7.46817559701	8.22880490801	7.92758292696	8.31162258772	8.87713238694	8.24081460054	8.20724819838	8.84328699468	8.51930912702
7.7	8.59789330332	7.56565486777	8.3307488885	8.0272780701	8.41219421538	8.97972331236	8.34220144222	8.31171411665	8.94190239728	8.61071467632
7.8	8.70022901986	7.65819972031	8.42896946302	8.1250403656	8.51145553972	9.0777487433	8.44156343027	8.41197711453	9.04054284153	8.71075506912
7.9	8.80249579423	7.75958958981	8.5290850267	8.22191453264	8.61077048456	9.17895651342	8.54137165149	8.51344842857	9.1384088698	8.81322180158
8.0	8.89997775216	7.85477580409	8.62739228636	8.32108674427	8.71015553052	9.28278776989	8.63692582565	8.61746795913	9.23777864728	8.91527004303
8.1	8.99797787062	7.96487675936	8.72733990008	8.42182758393	8.80656726427	9.37807800314	8.73569583998	8.72223703272	9.33734376019	9.01833536473
8.2	9.09678183699	8.06584780235	8.82941685438	8.520750096	8.90690350113	9.47888432165	8.84251225815	8.82409813982	9.43613639136	9.1138971354
8.3	9.19686040124	8.16889950373	8.92894744561	8.62155573728	9.00500948894	9.57694312136	8.94382138826	8.92524619233	9.53506507818	9.21323314832
8.4	9.29535437679	8.26233436386	9.03213878009	8.72024909301	9.10536547857	9.67571520202	9.04259237387	9.02216530039	9.63370236734	9.31207241383
8.5	9.3947301656	8.36579462885	9.1321793194	8.82231768782	9.20287680647	9.77636355813	9.14075422458	9.120634819	9.73261686233	9.41036924757
8.6	9.49314157668	8.46271772184	9.2342967033	8.92195623971	9.30155966651	9.87624697252	9.24238935559	9.22081122195	9.83246243938	9.50845575642
8.7	9.59170092808	8.56491895922	9.33145442524	9.02242802472	9.402439767	9.97430851782	9.34332566305	9.32151975362	9.93252734546	9.61141140006
8.8	9.69426868206	8.66230092553	9.43118621262	9.12511581184	9.50326304331	10.07389023	9.44230752185	9.42022953964	10.0332467492	9.71337491394
8.9	9.79305975137	8.75792821599	9.52784138555	9.22606989477	9.60358075806	10.1733099956	9.54137356802	9.52219457445	10.1307750843	9.81375832095
9.0	9.89222362796	8.85630616831	9.62815783174	9.32995234415	9.70439587326	10.2698669776	9.64231434327	9.62160045455	10.2309348138	9.91304657233
9.1	9.99234945545	8.95526471531	9.72551601226	9.42903905785	9.80653366574	10.3698127384	9.7418561609	9.72122317874	10.3305361791	10.0114297831
9.2	10.0931381114	9.05624257013	9.82202475187	9.52807951054	9.90629249314	10.4724579377	9.84159130126	9.82088531928	10.4318936514	10.113277516
9.3	10.1935077403	9.15405135442	9.92379489007	9.62499783523	10.0054635271	10.5716932785	9.94190774172	9.91884697095	10.5307937693	10.2142714182
9.4	10.2924446515	9.25061364834	10.0232128193	9.72520467548	10.1071696619	10.671319086	10.0405508007	10.0196147967	10.6305510732	10.3158265586
9.5	10.3917603131	9.34896426164	10.1249202883	9.82638768994	10.2067935025	10.7717782012	10.1425027671	10.116967492	10.7294648159	10.4167056912
9.6	10.493492835	9.44475541004	10.2245596109	9.92505399893	10.3073175239	10.8703973294	10.241953066	10.2190161977	10.8302126692	10.5148964305
9.7	10.591703447	9.54192178102	10.3246804932	10.0256830976	10.4059630363	10.9698792449	10.3438737591	10.3175690766	10.9307343098	10.6136908598
9.8	10.6908138645	9.64121977059	10.4258634396	10.1262233141	10.5075928104	11.0712410308	10.446757137	10.4166514807	11.0306279142	10.7134254785
9.9	10.7910198803	9.74131811236	10.5246453471	10.2264965525	10.6056940902	11.17050712	10.5461082766	10.5150757187	11.1311566058	10.8131966802
10.0	10.8915294313	9.83886230957	10.6248837223	10.3252497671	10.7049910693	11.27103132	10.6463431365	10.6138531622	11.2313461047	10.913702981
10.1	10.9926852825	9.9359461883	10.7248607816	10.4252588523	10.8050062302	11.3712131083	10.7458120945	10.7132999766	11.3317612174	11.0143714941
10.2	11.093215361	10.0355387831	10.8250154185	10.5253580197	10.904526897	11.4700667153	10.8451441907	10.8122738265	11.4326540431	11.1135010424
10.3	11.1929334537	10.134163304	10.9251928419	10.6230935898	11.0046592196	11.570441854	10.9450161876	10.9116747472	11.5329674973	11.2123872084
10.4	11.293023404	10.2352887368	11.0247531134	10.7235515127	11.1042880141	11.6701469942	11.045683795	11.0116479847	11.6328385434	11.3117494233
10.5	11.3924607314	10.3344825812	11.1250294302	10.822154747	11.2050067199	11.7702413705	11.1447813821	11.109811494	11.7321304871	11.4123863624
10.6	11.4925591753	10.4359397938	11.2238130347	10.9226214122	11.3046941599	11.8696706172	11.2436326009	11.2087267867	11.8316528616	11.5115215876
10.7	11.5915545467	10.5367289204	11.3234750406	11.0204701725	11.4033042571	11.9695598387	11.343471196	11.3085566753	11.9311443094	11.611859862
10.8	11.6916599806	10.6354717783	11.4236266611	11.1206189642	11.5030279301	12.0690107678	11.443058923	11.4065963929	12.0307416349	11.7103952661
10.9	11.7906971214	10.7355879362	11.5236484885	11.2211918569	11.6030941513	12.1688200929	11.5424019393	11.5060542749	12.1302508676	11.8107201324
11.0	11.8902924596	10.8363529634	11.6239410225	11.3201879159	11.7033794879	12.2684246668	11.6417333479	11.6059713314	12.2296345626	11.9105589415
11.1	11.9898826895	10.9360579717	11.7235186271	11.4190233266	11.8030725207	12.3681440774	11.7426577194	11.7061426834	12.3297110713	12.0104579128
11.2	12.0898976493	11.0348211019	11.8233623651	11.5195567662	11.9037435605	12.4673512628	11.8424407192	11.8065854759	12.4295691139	12.1105759354
11.3	12.1896454484	11.1347863473	11.9234869773	11.6187291943	12.0028063436	12.5671031565	11.9422376861	11.905801657	12.5296719471	12.2105902486
11.4	12.2907455105	11.2341720323	12.0242448543	11.7191571646	12.1030945585	12.6676711335	12.0416328056	12.0048443509	12.6298082765	12.3097823544
11.5	12.3903822907	11.3343999275	12.1239311206	11.8196754315	12.2044573608	12.7678967314	12.1415907348	12.1040019105	12.7301225266	12.4098413324
11.6	12.4901141116	11.4333473484	12.2236452203	11.9191827876	12.3054005887	12.8682075351	12.2415069464	12.2043826984	12.8303317078	12.5093683256
11.7	12.589738026	11.5331533963	12.3233655357	12.0195657671	12.4051735922	12.9683816271	12.3419413627	12.3048516534	12.9301384427	12.6095851485
11.8	12.6897899148	11.6321672838	12.423619755	12.1198352441	12.5047715035	13.0686331132	12.4417626253	12.4055630799	13.0298365576	12.7101030467
11.9	12.7898641137	11.7324023762	12.5226904173	12.2199500736	12.6050282724	13.1684368389	12.5412560063	12.5057190164	13.1298409638	12.8098262926
12.0	12.8897110834	11.8322206435	12.6222998855	12.3192551461	12.7045950677	13.2680583191	12.6419938565	12.6058484192	13.2296215554	12.9098285926
12.1	12.9899402327	11.9328061758	12.7220079623	12.4185305493	12.8051944846	13.367324674	12.7424695474	12.7060697238	13.3296006332	13.0089538484
12.2	13.0901434653	12.032621695	12.8219543618	12.518051444	12.9044733065	13.4672539228	12.8421305869	12.8062050982	13.4298175992	13.1088494293
12.3	13.1900900773	12.1314826301	12.9217799392	12.6173478183	13.0048211027	13.5674887533	12.9425130833	12.9057887161	13.5302167444	13.2083639608
12.4	13.2902365076	12.2318958389	13.0215774221	12.7172297208	13.1047526489	13.6672629511	13.0425700392	13.0062240748	13.6301874719	13.3081226305
12.5	13.3899820496	12.3317017818	13.1210462921	12.8173527747	13.2044710438	13.7674520835	13.14249788	13.1063130522	13.7302365963	13.4081972602
12.6	13.4901942062	12.4322206093	13.2216478883	12.9171875415	13.3044683448	13.8672896676	13.2424751516	13.206215775	13.8297938462	13.5080406959
12.7	13.5901969951	12.5316777795	13.321360898	13.0174113638	13.4041682327	13.9672243413	13.3420737068	13.3060664672	13.929701448	13.6079279392
12.8	13.6901894156	12.6323058019	13.421314894	13.1174003733	13.5041037457	14.0668582333	13.441726809	13.4060528874	14.0297683571	13.7081748766
12.9	13.7903905227	12.7321345757	13.5216089159	13.2174977483	13.6041862136	14.1671903148	13.541595955	13.5061208588	14.1297946553	13.8082638662
13.0	13.8901315617	12.831583851	13.6212813754	13.3172926303	13.7041972314	14.2670389248	13.6415895067	13.6058012962	14.2299620672	13.9081512454
13.1	13.9903304125	12.9313127853	13.7211959079	13.4172059187	13.8042706423	14.3669514695	13.7416288365	13.7056680474	14.3300440588	14.0081219318
13.2	14.0903503148	13.0319588106	13.8211194059	13.5172922152	13.904605753	14.4667108191	13.8414869043	13.8057548201	14.4300943494	14.1080095316
13.3	14.190479157	13.1318909745	13.9212849884	13.6173283118	14.0043139456	14.5666572546	13.9415231837	13.9055303342	14.5301190125	14.2080628648
13.4	14.290220606	13.2319361746	14.0214272209	13.7169221936	14.104075237	14.6666254159	14.0415010355	14.0055005497	14.6299396344	14.3079121371
13.5	14.3901904457	13.3318331251	14.1214931795	13.8167411523	14.2042314534	14.7666050313	14.1416074513	14.10529142	14.7297470281	14.4078204374
13.6	14.4900139045	13.4323299992	14.2219132273	13.916824921	14.3040561652	14.8666447114	14.2416350179	14.2054427771	14.8298358309	14.5077583584
13.7	14.5900376163	13.532156151	14.3218751534	14.0170218123	14.4039645786	14.9666440203	14.3411755492	14.3057500335	14.9295586214	14.6077153248
13.8	14.690038919	13.6327631856	14.4218870226	14.1171179689	14.5040543802	15.0666624366	14.4410693388	14.4056531995	15.0292976855	14.7075374265
13.9	14.7900850666	13.7327626518	14.521943557	14.2171431837	14.6042494329	15.1668153811	14.540874384	14.505584104	15.1292580518	14.8073663294
14.0	14.8900249885	13.8327201064	14.6219905554	14.3170912952	14.7042822657	15.2669351503	14.6407112739	14.6056967272	15.2293162234	14.9074077244
14.1	14.989931028	13.9327693798	14.7222257714	14.4170726177	14.8043728732	15.3669296646	14.7406742523	14.7054013413	15.3292318229	15.0073129332
14.2	15.0899419646	14.0325455409	14.8222790636	14.5171556949	14.904241541	15.4668715835	14.8407076997	14.805450021	15.4292518699	15.1071953036
14.3	15.1896867355	14.1325870443	14.9221264082	14.6172914065	15.0042561881	15.5668100617	14.9405801158	14.9055608512	15.5291932192	15.2072712305
14.4	15.2895730753	14.2323941303	15.0221705031	14.7172659686	15.1042134311	15.6666970359	15.0405683375	15.0055145727	15.6291385039	15.3071868035
14.5	15.3894736206	14.332097434	15.1221358793	14.8172416476	15.2041785921	15.7668884992	15.1406896305	15.1055653412	15.7291265187	15.4071851621
14.6	15.4893709525	14.4321080018	15.22227454	14.9173273539	15.3042164328	15.8668798134	15.2406491262	15.205623236	15.8291100749	15.5072526052
14.7	15.5895108449	14.5322134581	15.3222122419	15.017261536	15.4042037261	15.9669292334	15.3407559716	15.3056382229	15.9290485386	15.607370811
14.8	15.6893250933	14.6320140937	15.4222084146	15.1172340481	15.5040724439	16.0669059467	15.4406593651	15.405492922	16.0290362601	15.7073779408
14.9	15.7892860143	14.7318184741	15.5222829344	15.2170992439	15.6041089671	16.1669311966	15.5405749571	15.5053794315	16.1290865016	15.8074074213
15.0	15.8890568076	14.8317976682	15.6222564491	15.3171016846	15.7039889946	16.2669029004	15.6405138231	15.6052701708	16.229025287	15.9073796499
15.1	15.9889556562	14.9317834943	15.7221657659	15.4170202828	15.8038681391	16.3668050532	15.7405062725	15.7052452795	16.3291402984	16.0074315935
15.2	16.0889706448	15.0318459786	15.8220440521	15.5171662119	15.9039570453	16.4668071634	15.8404875355	15.8051695574	16.4291170168	16.1074189888
15.3	16.1888240117	15.1318486502	15.9219988412	15.6171336738	16.0038172901	16.5668083137	15.9405414305	15.9052596564	16.5290788806	16.2074089387
15.4	16.2888030899	15.2318979278	16.0219140719	15.7169872306	16.103751536	16.6667519591	16.0405576427	16.0052609196	16.6291104106	16.3073621539
15.5	16.3886784422	15.3317777105	16.1219238838	15.8169737514	16.2036299833	16.7667204632	16.1406085854	16.1051574349	16.729022867	16.4072040853
15.6	16.4886986569	15.4317365356	16.2219061562	15.9169986269	16.3035250988	16.8666837858	16.2405518089	16.2051096557	16.8290535522	16.5071385262
15.7	16.5886824307	15.5318585261	16.3217320084	16.017095546	16.4035561407	16.966688085	16.3405809384	16.3051255227	16.9290203756	16.6071082784
15.8	16.6886573323	15.6318927208	16.4217126056	16.1170309655	16.5035085429	17.0666341235	16.4406380766	16.4051707664	17.0290499651	16.7070808369
15.9	16.7886778516	15.7318006668	16.5217589104	16.2170422698	16.6035231202	17.1666036814	16.5405744944	16.5052051876	17.1290263696	16.8070332065
16.0	16.8886229164	15.8317283403	16.6217671665	16.3169692228	16.7035280693	17.2666238814	16.6405372732	16.6051621771	17.2289807028	16.9070295104
16.1	16.9885934962	15.9316846082	16.7217750841	16.416896519	16.8035510771	17.3666151679	16.7404469505	16.7051736799	17.328976903	17.0069341199
16.2	17.0886013504	16.0316123294	16.8217831704	16.5168462814	16.9035423625	17.4666642191	16.8405192987	16.8051927118	17.4289695443	17.1069043769
16.3	17.1886204523	16.1314923876	16.9217663466	16.6167679319	17.0035562367	17.5666628552	16.940503623	16.9051894943	17.5289191102	17.206922043
16.4	17.2885970578	16.2314140789	17.0216824402	16.7167296511	17.1035801776	17.6666774816	17.0405254676	17.005251321	17.6289050751	17.3068853702
16.5	17.3886241043	16.331472223	17.1216066652	16.8167253715	17.2036070235	17.7666428972	17.140547634	17.1052681526	17.7289462093	17.4068817394
16.6	17.4886346623	16.431420153	17.2215443728	16.9166964396	17.3036404989	17.8666270676	17.2405535413	17.2052784039	17.8289462043	17.5069008412
16.7	17.5885757965	16.531427561	17.3215287125	17.01671755	17.4035952773	17.966597487	17.3405416335	17.3052935596	17.9289263855	17.6069166821
16.8	17.6885042493	16.6313699191	17.4215572663	17.116819219	17.5035971208	18.066608632	17.4405218559	17.4052463625	18.0288796808	17.7069011522
16.9	17.7884602256	16.7312435714	17.5216205556	17.2167946848	17.6035921791	18.1666190333	17.540510958	17.5052142214	18.1288995632	17.8068919658
17.0	17.8884208306	16.8311810037	17.6215901897	17.3167948961	17.7036375475	18.2665842089	17.6405212518	17.6052585189	18.2288726457	17.9068810554
17.1	17.988414683	16.9311689784	17.7215528037	17.4167968155	17.8035946494	18.3665795384	17.7405159553	17.7052852962	18.3288805956	18.0068805018
17.2	18.0883860665	17.0311942681	17.8215461705	17.5167149449	17.903562429	18.4666012684	17.8405702668	17.8052659909	18.4289008948	18.1068939496
17.3	18.1883529206	17.1311166697	17.9215483305	17.6166789079	18.0035082843	18.5666532248	17.9405607627	17.905229586	18.5289307304	18.206862479
17.4	18.2883366415	17.2311081926	18.0215079621	17.7166807064	18.1035188644	18.6666638331	18.0405345515	18.0051674765	18.6289017025	18.3068166001
17.5	18.3882834447	17.3311304242	18.1215160328	17.816664708	18.2034546086	18.7666513626	18.1405632496	18.105158914	18.7288738617	18.4068293706
17.6	18.488281736	17.4311311409	18.2215209647	17.916691823	18.3034491555	18.8666712446	18.2405639186	18.2051534213	18.8289006603	18.5067898253
17.7	18.5882706085	17.5311241475	18.3214997304	18.0166954633	18.4034471042	18.9666791485	18.3405551179	18.3051555285	18.9289069247	18.6067557259
17.8	18.6882712422	17.631095768	18.4214888857	18.1166574021	18.5034325224	19.0666797497	18.4405164928	18.4051460867	19.0288995949	18.706744051
17.9	18.7882704856	17.7310789877	18.5214737527	18.2166310499	18.6034206932	19.1666700607	18.5405049077	18.5051235303	19.1288784904	18.8067449836
18.0	18.8882723819	17.8310922462	18.6215020735	18.3166144234	18.7034007424	19.2666600936	18.6404913079	18.6051107658	19.2288817029	18.9067568925
18.1	18.9882523204	17.9310430654	18.7214956881	18.4166244203	18.8034184616	19.3666863335	18.7404917302	18.705110478	19.3288807328	19.0067560733
18.2	19.0882413172	18.0310465803	18.8214690542	18.5166071648	18.9033946667	19.4666972853	18.8404764768	18.8051109019	19.428882766	19.1067413026
18.3	19.1882474188	18.130981181	18.9214799335	18.6165879105	19.0033811403	19.5666924495	18.9404682087	18.9050851893	19.5288855013	19.2067114012
18.4	19.2882296616	18.2309979113	19.021473892	18.7165558184	19.1033505384	19.6666715484	19.0404670079	19.0050810999	19.6288914289	19.3067103729
18.5	19.388237508	18.3309834632	19.1214688546	18.8165610405	19.2033437769	19.7666626655	19.1404425446	19.1050846438	19.7288903837	19.4066904668
18.6	19.4882145701	18.4309865162	19.2214512706	18.9165553658	19.3033272465	19.8666568582	19.2404325237	19.2050610379	19.8288777087	19.5067006253
18.7	19.5882230543	18.5309596786	19.321459623	19.0165647344	19.4033169172	19.9666527486	19.3404387567	19.3050398868	19.9288667582	19.6066902851
18.8	19.6882090369	18.6309124569	19.4214527645	19.1165704853	19.503311521	20.0666616525	19.4404364461	19.4050242954	20.0288569771	19.7066692549
18.9	19.788189283	18.7309364942	19.5214334598	19.2165479101	19.6033119307	20.1666623084	19.5404427879	19.5050305843	20.1288507194	19.8066721284
19.0	19.8881880149	18.8309349445	19.6214441337	19.3165183189	19.7033176705	20.2666390631	19.6404572335	19.6050146179	20.2288242583	19.9066787021
19.1	19.9881832014	18.9309149424	19.7214444149	19.4165114424	19.8033338638	20.3666384558	19.7404531114	19.7050014211	20.3288288157	20.0066713423
19.2	20.0882041013	19.030889733	19.8214396953	19.5164990167	19.9033280872	20.4666365504	19.8404544968	19.8050152125	20.4288172538	20.1066556127
19.3	20.1882050778	19.1309038633	19.9214401345	19.6164883466	20.0033351364	20.566632065	19.9404391348	19.9050270941	20.5288089877	20.2066541134
19.4	20.2881934755	19.2309132288	20.0214356918	19.7164843685	20.1033302098	20.6666396579	20.0404416513	20.0050317731	20.6288088925	20.3066525015
19.5	20.3882048644	19.3308957237	20.1214299097	19.8164801605	20.203335878	20.7666341063	20.1404380649	20.10504096	20.728797331	20.4066463331
19.6	20.4881963692	19.4308843932	20.221433501	19.916464302	20.3033244317	20.8666303024	20.2404566935	20.2050443768	20.8287972817	20.5066550876
19.7	20.5882017151	19.5308803321	20.3214399279	20.0164772636	20.4033421976	20.9666319577	20.340469473	20.3050424051	20.928803747	20.6066493557
19.8	20.6882023221	19.6308786466	20.4214449023	20.1164737978	20.5033494	21.0666333523	20.4404581117	20.4050274558	21.0288013029	20.7066473231
19.9	20.7882233528	19.7308719445	20.5214435812	20.2164658611	20.6033486213	21.1666306054	20.5404677898	20.5050238104	21.1287938911	20.8066505346
20.0	20.8882227442	19.8308801911	20.6214514192	20.3164577653	20.7033557078	21.2666263582	20.6404604511	20.6050309499	21.2287904053	20.9066513362
20.1	20.9882266309	19.930879937	20.7214545829	20.4164587982	20.8033582579	21.3666292426	20.7404665904	20.7050276027	21.3287818376	21.0066438836
20.2	21.0882229872	20.0308904557	20.8214441366	20.5164568175	20.9033683166	21.4666286014	20.8404690674	20.8050182513	21.4287918848	21.1066349286
20.3	21.1882201943	20.1308925911	20.921446726	20.6164472987	21.0033528232	21.5666338938	20.9404695383	20.90501562	21.528793286	21.2066401571
20.4	21.288223723	20.2308979249	21.0214460918	20.7164397265	21.1033539973	21.6666336839	21.0404713996	21.0050150497	21.6287923438	21.3066383717
20.5	21.3882216594	20.3309001437	21.1214375508	20.8164401837	21.2033590233	21.7666364613	21.1404775479	21.1050121828	21.7288009048	21.4066365987
20.6	21.4882224393	20.4308952026	21.2214344591	20.9164351879	21.3033574143	21.8666391371	21.2404785387	21.2050209246	21.8288012013	21.5066312369
20.7	21.588218191	20.5308799165	21.3214248941	21.0164384048	21.4033556982	21.9666366938	21.3404845473	21.3050111002	21.9288063862	21.6066267961
20.8	21.6882211666	20.6308743746	21.4214182853	21.116438336	21.5033415252	22.0666437708	21.4404948986	21.405007213	22.028804098	21.7066233645
20.9	21.7882273087	20.730872828	21.5214186284	21.2164351315	21.6033464095	22.1666430899	21.5404906143	21.505003812	22.12879768	21.8066229875
21.0	21.8882224371	20.8308739117	21.6214094293	21.3164283443	21.703347034	22.2666403058	21.6404892763	21.6050016009	22.2287979016	21.9066215717
21.1	21.9882204947	20.9308842201	21.7214081685	21.4164255752	21.8033445307	22.3666350869	21.7404814105	21.7049980397	22.3288014797	22.0066203193
21.2	22.0882157355	21.030881814	21.8214139444	21.516426569	21.9033448981	22.4666296812	21.8404831585	21.8049963952	22.4288010248	22.106620844
21.3	22.1882102855	21.1308793939	21.9214169525	21.6164227755	22.0033446065	22.5666279949	21.9404780653	21.9049954324	22.5287942364	22.206621233
21.4	22.288209476	21.2308845018	22.0214155448	21.7164283995	22.1033463699	22.6666238583	22.0404732873	22.0049971172	22.6287946605	22.3066163287
21.5	22.3882136704	21.3308869003	22.1214162956	21.8164199264	22.2033454579	22.7666223895	22.1404700443	22.1049975897	22.728793982	22.4066133179
21.6	22.4882155991	21.430884164	22.2214207305	21.9164164977	22.3033466987	22.8666226082	22.2404724926	22.2050003088	22.8287906892	22.5066108202
21.7	22.5882129083	21.5308857672	22.3214262813	22.0164156416	22.4033465758	22.9666212566	22.3404722343	22.3050018874	22.9287924489	22.6066121222
21.8	22.6882093612	21.6308839688	22.4214222541	22.1164143181	22.5033472027	23.0666224948	22.4404785361	22.4050019376	23.0287905697	22.7066104678
21.9	22.7882100512	21.7308804663	22.5214192681	22.2164095243	22.6033488623	23.1666207591	22.5404838567	22.5050055958	23.1287898867	22.806608902
22.0	22.8882123427	21.8308773044	22.6214199859	22.3164129951	22.7033471138	23.2666217836	22.6404847275	22.6050014199	23.2287885966	22.906606693
22.1	22.9882155955	21.9308730032	22.7214207607	22.416414089	22.8033435535	23.366620217	22.7404816095	22.7049996072	23.3287868741	23.0066047763
22.2	23.0882157424	22.030871986	22.8214218102	22.5164152102	22.9033434433	23.466619145	22.8404814121	22.8049982778	23.4287851236	23.1066029823
22.3	23.1882127473	22.1308678493	22.9214221045	22.6164107013	23.0033454522	23.5666226742	22.9404841648	22.9049991091	23.5287857924	23.2066017269
22.4	23.288208293	22.2308651877	23.0214213942	22.716406506	23.1033428839	23.6666221962	23.0404830961	23.0049966104	23.6287857444	23.3065992976
22.5	23.3882073212	22.3308570787	23.1214211548	22.8164065628	23.2033384534	23.7666229744	23.1404846209	23.1049948268	23.7287847249	23.406597485
22.6	23.4882063646	22.4308544841	23.2214223538	22.9164101481	23.3033394195	23.86662125	23.2404858657	23.2049917302	23.8287848374	23.5065961323
22.7	23.5882058174	22.5308470056	23.3214190348	23.016411002	23.4033422513	23.9666201329	23.3404852138	23.3049904009	23.9287852658	23.6065968953
22.8	23.6882022322	22.6308476106	23.421416227	23.1164086641	23.5033415409	24.0666215424	23.4404836075	23.4049923711	24.0287862873	23.7065948312
22.9	23.7882015732	22.7308509039	23.5214163669	23.2164103506	23.6033441232	24.1666207389	23.5404836383	23.5049913977	24.1287871691	23.8065964813
23.0	23.8882015768	22.8308511325	23.6214164701	23.3164090587	23.703343552	24.2666192462	23.6404816883	23.6049885742	24.2287863609	23.9065971716
23.1	23.9882027607	22.9308486558	23.7214153936	23.4164096379	23.8033431458	24.3666192017	23.7404792167	23.7049901995	24.3287867232	24.0065954515
23.2	24.0882015895	23.030851038	23.8214159876	23.5164061881	23.903342766	24.4666193411	23.8404796353	23.8049936715	24.4287891515	24.1065960919
23.3	24.1882005431	23.1308492096	23.9214157455	23.6164058424	24.003343465	24.5666199063	23.9404795716	23.9049925686	24.5287891705	24.2065963605
23.4	24.2882008683	23.2308491802	24.0214174167	23.7164039994	24.1033421482	24.6666215535	24.0404810598	24.0049911679	24.6287891821	24.306595266
23.5	24.3881996229	23.3308486336	24.1214178754	23.8164024479	24.203342239	24.7666200441	24.1404798313	24.1049902483	24.7287887811	24.4065959244
23.6	24.4881987678	23.4308528012	24.2214182996	23.9164014626	24.3033395576	24.8666201018	24.2404800166	24.2049905259	24.8287875501	24.5065970946
23.7	24.5881981597	23.5308544557	24.3214177261	24.016402841	24.4033393338	24.9666187777	24.3404783937	24.3049882267	24.9287860775	24.6065956378
23.8	24.6881969476	23.6308533738	24.4214175068	24.1164010563	24.5033397348	25.0666177339	24.4404795595	24.4049871871	25.028785619	24.7065962158
23.9	24.788195405	23.7308502577	24.5214158491	24.2164018814	24.6033390697	25.166616965	24.5404792145	24.5049882637	25.1287849193	24.8065960991
24.0	24.8881947856	23.8308509219	24.6214160009	24.3164003954	24.7033390527	25.2666170316	24.6404773832	24.6049890694	25.228785745	24.9065958824
24.1	24.9881945909	23.9308484072	24.7214155237	24.4164001756	24.8033388846	25.3666159616	24.7404780121	24.7049879959	25.3287850935	25.0065948953
24.2	25.0881939326	24.0308459071	24.8214162955	24.5163993667	24.9033384652	25.4666160533	24.8404784873	24.8049880346	25.4287850996	25.1065947431
24.3	25.1881949083	24.1308457703	24.9214160959	24.6163996054	25.0033389533	25.5666162016	24.9404789622	24.9049881068	25.5287850479	25.2065945082
24.4	25.2881951538	24.2308467496	25.0214163625	24.7163994819	25.1033384011	25.6666158392	25.0404783646	25.0049878779	25.628784476	25.3065957599
24.5	25.3881955205	24.3308453969	25.1214151503	24.8164000537	25.203338363	25.7666160733	25.1404777289	25.1049880737	25.7287848404	25.4065955855
24.6	25.4881945043	24.4308447791	25.2214148143	24.9163984583	25.3033390024	25.8666155308	25.2404782349	25.2049882837	25.8287851432	25.5065948358
24.7	25.5881944897	24.5308456081	25.3214153657	25.0163968363	25.4033393728	25.9666145469	25.340478248	25.304988072	25.9287849606	25.6065953962
24.8	25.6881941673	24.6308451693	25.4214163635	25.1163960784	25.5033381419	26.0666139458	25.4404784319	25.4049877069	26.028784973	25.7065957782
24.9	25.7881938015	24.7308458689	25.5214164382	25.2163950486	25.6033386519	26.1666136436	25.5404792445	25.5049889702	26.128784076	25.8065944323
25.0	25.8881939109	24.8308452618	25.621415313	25.3163942521	25.7033390288	26.2666136782	25.6404776195	25.604989024	26.2287839457	25.9065941112
25.1	25.988194046	24.930844657	25.7214142683	25.4163950172	25.8033390829	26.3666134932	25.740477146	25.7049897735	26.3287835824	26.0065941266
25.2	26.0881940091	25.0308452145	25.8214138671	25.5163947622	25.9033390469	26.4666135261	25.8404766669	25.8049902414	26.4287839031	26.1065944632
25.3	26.1881934435	25.1308462751	25.921414351	25.6163940098	26.0033393155	26.5666137881	25.9404768866	25.9049903112	26.5287839433	26.2065942806
25.4	26.2881934857	25.2308462486	26.0214143428	25.7163941324	26.1033391463	26.6666138395	26.0404775947	26.0049906682	26.6287840096	26.3065944781
25.5	26.3881933695	25.3308462312	26.1214141553	25.8163942873	26.2033390045	26.7666136327	26.1404771142	26.1049911944	26.7287839914	26.4065949897
25.6	26.4881932233	25.4308457985	26.2214135403	25.9163943846	26.3033385845	26.8666134034	26.2404774159	26.2049905643	26.8287839126	26.5065949126
25.7	26.5881928954	25.530844899	26.3214135533	26.0163939283	26.403338825	26.9666131509	26.3404777157	26.3049906181	26.9287835503	26.6065942352
25.8	26.6881933571	25.6308438079	26.4214128639	26.1163941542	26.5033385723	27.0666132452	26.4404769235	26.4049910344	27.0287835007	26.7065946208
25.9	26.7881935113	25.7308435246	26.5214123551	26.2163939664	26.6033388289	27.1666132475	26.5404767648	26.5049910786	27.1287831093	26.8065945111
26.0	26.8881934477	25.8308438992	26.6214119684	26.3163934347	26.7033381493	27.2666128241	26.6404761967	26.6049914114	27.2287825601	26.9065941883
26.1	26.9881932551	25.9308441286	26.7214117932	26.4163932002	26.8033377233	27.3666128829	26.7404761343	26.7049915909	27.3287825016	27.0065939663
26.2	27.08819306	26.0308437804	26.8214113297	26.5163927776	26.9033380479	27.466613165	26.8404760719	26.8049913837	27.4287823596	27.1065937008
26.3	27.188192973	26.1308428434	26.9214110748	26.6163926654	27.0033384643	27.5666133627	26.9404760752	26.9049907526	27.5287823562	27.2065930073
26.4	27.2881926045	26.2308428212	27.0214111231	26.7163924824	27.1033385414	27.6666136851	27.0404756263	27.0049905644	27.6287824905	27.3065929059
26.5	27.3881926313	26.3308429235	27.1214113608	26.8163925616	27.2033385967	27.7666135981	27.1404755522	27.1049899693	27.7287822891	27.4065928393
26.6	27.4881922111	26.4308428555	27.2214112949	26.9163922164	27.3033388097	27.8666133885	27.2404757502	27.2049899141	27.8287821203	27.5065925497
26.7	27.5881923105	26.5308430272	27.3214111014	27.0163923334	27.4033389326	27.9666133448	27.3404754019	27.3049899136	27.9287823137	27.6065924306
26.8	27.688192335	26.6308430927	27.4214112003	27.1163917183	27.5033390706	28.0666134484	27.4404756369	27.404990224	28.0287822355	27.7065925612
26.9	27.7881922325	26.7308428491	27.5214114672	27.2163913026	27.6033384534	28.1666137462	27.5404756268	27.5049901398	28.1287821957	27.8065924004
27.0	27.8881923738	26.8308425242	27.6214110726	27.3163912147	27.7033382957	28.2666136449	27.6404753483	27.6049897225	28.2287819298	27.9065925202
27.1	27.9881921917	26.9308424316	27.7214111678	27.4163909345	27.8033381329	28.3666134441	27.7404749814	27.7049901042	28.3287820288	28.0065928
27.2	28.0881923375	27.0308421708	27.8214110145	27.5163906937	27.903337986	28.4666133814	27.8404753615	27.8049900624	28.4287821304	28.106593017
27.3	28.1881922543	27.1308423244	27.9214111774	27.6163907377	28.0033380273	28.5666133074	27.9404750254	27.9049900501	28.5287821478	28.2065928276
27.4	28.2881922742	27.2308427384	28.0214112417	27.7163905219	28.1033378216	28.6666131966	28.0404752527	28.004989996	28.628782019	28.3065931863
27.5	28.3881921706	27.330842737	28.1214113737	27.8163905011	28.2033378461	28.7666130786	28.1404753126	28.1049901994	28.728781909	28.40659328
27.6	28.488192016	27.4308431921	28.2214113775	27.9163906279	28.3033377475	28.8666130376	28.2404751142	28.2049902544	28.8287818574	28.5065931445
27.7	28.5881917477	27.530843343	28.3214113123	28.0163907112	28.4033376916	28.9666129881	28.3404749103	28.3049901756	28.928781915	28.6065930365
27.8	28.6881916426	27.6308434203	28.42141126	28.1163904477	28.5033378812	29.0666127803	28.4404749725	28.4049902439	29.0287819534	28.7065926628
27.9	28.7881914709	27.7308435243	28.5214113426	28.2163908364	28.6033378718	29.1666128313	28.5404747452	28.5049901873	29.1287819665	28.8065925044
28.0	28.8881914573	27.8308432629	28.6214113212	28.3163907418	28.7033379205	29.2666128106	28.6404745858	28.6049903947	29.2287820081	28.9065923096
28.1	28.9881913911	27.9308431051	28.7214113013	28.4163904441	28.8033377432	29.3666127052	28.7404743807	28.704990281	29.328781802	29.0065922803
28.2	29.0881914266	28.030842775	28.8214111234	28.5163903249	28.9033377535	29.4666126911	28.8404742249	28.804990393	29.4287816937	29.1065921232
28.3	29.1881914	28.1308426659	28.9214110955	28.6163901669	29.0033377113	29.5666127848	28.9404741631	28.9049904271	29.5287818048	29.20659219
28.4	29.2881912818	28.2308425162	29.0214111977	28.7163902165	29.1033376932	29.6666125618	29.040474071	29.0049903384	29.6287817585	29.3065921166
28.5	29.3881911622	28.330842505	29.1214110553	28.8163900731	29.2033376275	29.7666125314	29.1404740755	29.104990364	29.7287817699	29.4065920361
28.6	29.4881911516	28.4308424929	29.2214110253	28.9163902105	29.3033376588	29.866612477	29.240474016	29.2049903283	29.8287817175	29.5065917854
28.7	29.5881910487	28.5308423556	29.3214109802	29.0163902992	29.4033376709	29.9666124935	29.3404740937	29.3049902134	29.928781736	29.6065917871
28.8	29.6881910274	28.6308423331	29.4214110284	29.1163903757	29.5033377555	30.0666125252	29.4404741882	29.4049899492	30.0287817308	29.7065917427
28.9	29.7881908651	28.7308422305	29.5214110014	29.2163903336	29.6033376085	30.1666125229	29.5404740976	29.5049898187	30.1287818202	29.8065917426
29.0	29.8881908174	28.8308422735	29.6214108886	29.3163902858	29.7033375619	30.2666124594	29.6404740326	29.6049897674	30.2287817472	29.9065915982
29.1	29.9881908522	28.9308421213	29.721410961	29.4163902003	29.8033374132	30.36661237	29.7404740181	29.7049897949	30.3287817392	30.0065915684
29.2	30.0881908582	29.03084205	29.8214108469	29.5163901168	29.9033374888	30.4666123245	29.8404739064	29.8049898156	30.4287817237	30.106591581
29.3	30.1881907972	29.1308419973	29.9214108856	29.6163901058	30.0033374635	30.5666123238	29.9404738264	29.904989691	30.5287817851	30.2065915472
29.4	30.2881907642	29.2308420187	30.0214107946	29.7163900782	30.1033374612	30.6666123654	30.0404737948	30.0049897481	30.6287817224	30.3065914067
29.5	30.388190841	29.3308420501	30.1214107248	29.8163899466	30.2033373639	30.766612343	30.140473729	30.1049897906	30.728781686	30.4065914805
29.6	30.4881908	29.4308421066	30.221410653	29.9163899002	30.3033372509	30.8666123633	30.240473714	30.2049897676	30.8287816948	30.506591491
29.7	30.5881908639	29.5308420968	30.321410516	30.0163899253	30.4033373139	30.9666123688	30.3404736199	30.3049897148	30.9287817128	30.6065915239
29.8	30.6881908425	29.6308420633	30.4214104681	30.1163898841	30.5033373529	31.0666123858	30.4404736563	30.4049897781	31.0287816234	30.7065914395
29.9	30.7881908217	29.7308419084	30.5214104336	30.2163898628	30.6033373306	31.1666123757	30.5404736815	30.5049898173	31.128781613	30.8065913252
30.0	30.8881908085	29.8308418721	30.6214104128	30.3163898166	30.7033372446	31.2666123415	30.6404736657	30.6049898092	31.2287816094	30.9065913453
30.1	30.9881908279	29.9308418789	30.7214104055	30.4163898337	30.8033372278	31.366612341	30.7404736479	30.7049898302	31.3287815899	31.0065912978
30.2	31.0881909093	30.0308418386	30.8214104664	30.5163897878	30.9033371858	31.4666123229	30.8404736238	30.8049898039	31.4287815955	31.1065912659
30.3	31.188190926	30.1308418104	30.9214104073	30.6163897163	31.0033372192	31.5666123746	30.9404736212	30.9049898139	31.5287815894	31.2065912203
30.4	31.2881908614	30.2308418539	31.0214104066	30.7163897072	31.1033371845	31.6666123823	31.0404735933	31.0049898575	31.6287815496	31.3065912333
30.5	31.3881907961	30.3308418184	31.1214103826	30.8163896319	31.2033371612	31.7666123968	31.140473568	31.1049899082	31.7287815572	31.4065912546
30.6	31.4881907292	30.4308418524	31.2214103777	30.9163896607	31.3033371591	31.8666123937	31.2404735172	31.2049899101	31.828781531	31.5065912548
30.7	31.5881907291	30.5308418524	31.3214103667	31.0163896941	31.4033371244	31.9666123641	31.3404735237	31.3049899015	31.9287814952	31.6065912293
30.8	31.6881906768	30.6308418894	31.4214103998	31.1163897004	31.5033371096	32.0666123425	31.4404734988	31.4049898859	32.0287814885	31.7065912519
30.9	31.7881906833	30.7308418111	31.5214104617	31.2163896769	31.6033370886	32.1666123335	31.5404734967	31.5049898505	32.1287814458	31.8065912748
31.0	31.8881906542	30.8308418897	31.6214105308	31.3163896734	31.7033370721	32.2666123214	31.6404734738	31.6049898282	32.2287814224	31.9065912763
31.1	31.9881906887	30.9308418616	31.7214105078	31.4163896774	31.8033370582	32.366612325	31.7404734998	31.7049897749	32.3287814222	32.0065912608
31.2	32.0881906734	31.0308418604	31.8214105287	31.5163896217	31.9033370821	32.4666123237	31.8404735299	31.8049897809	32.428781415	32.1065912534
31.3	32.1881906663	31.130841891	31.9214105112	31.616389618	32.0033370968	32.5666123263	31.9404735106	31.904989788	32.528781429	32.2065912545
31.4	32.2881906708	31.2308419007	32.0214104912	31.7163895556	32.1033371005	32.6666123261	32.0404734498	32.0049897803	32.6287814067	32.3065912553
31.5	32.3881906588	31.3308418493	32.1214104948	31.8163895508	32.2033370848	32.7666123026	32.1404734385	32.1049897729	32.7287813778	32.40659123
31.6	32.4881907025	31.4308418442	32.221410471	31.9163895144	32.3033370607	32.8666123053	32.2404734624	32.2049897303	32.8287813866	32.5065911894
31.7	32.5881907117	31.530841881	32.3214104504	32.0163895054	32.4033370347	32.9666123043	32.3404734801	32.3049897539	32.928781395	32.6065911874
31.8	32.6881907032	31.6308418889	32.4214104404	32.1163894997	32.5033370189	33.0666123063	32.4404734556	32.4049897348	33.028781389	32.7065911877
31.9	32.7881907291	31.7308418613	32.5214104454	32.2163894934	32.6033369988	33.1666122973	32.5404734458	32.504989744	33.1287813895	32.8065912077
32.0	32.8881907293	31.8308418806	32.6214104435	32.3163895006	32.7033369822	33.2666123048	32.6404734422	32.6049897454	33.2287813722	32.9065912228
32.1	32.9881907333	31.9308418555	32.721410452	32.416389493	32.8033369707	33.3666122929	32.7404734346	32.7049897257	33.3287813671	33.0065912074
32.2	33.0881907094	32.0308418593	32.8214104495	32.5163894712	32.9033369583	33.4666122844	32.8404734489	32.8049897362	33.4287813497	33.1065912139
32.3	33.1881907246	32.1308417821	32.9214104477	32.6163894804	33.0033369324	33.5666122731	32.9404734563	32.9049897439	33.5287813365	33.2065912106
32.4	33.2881907213	32.2308417881	33.0214104267	32.7163894752	33.1033368936	33.6666122771	33.0404734478	33.004989756	33.6287813383	33.3065912234
32.5	33.3881907095	32.3308417902	33.1214104186	32.8163894875	33.2033369001	33.7666122715	33.1404734484	33.1049897445	33.7287813496	33.4065912378
32.6	33.4881907058	32.4308417896	33.2214104182	32.9163894539	33.3033369042	33.8666122621	33.2404734446	33.204989756	33.8287813468	33.5065912399
32.7	33.5881907019	32.5308418136	33.321410402	33.01638945	33.4033369076	33.966612261	33.3404734389	33.3049897548	33.9287813395	33.6065912566
32.8	33.6881906917	32.6308418072	33.421410384	33.1163894611	33.5033369034	34.0666122554	33.4404734362	33.4049897601	34.0287813401	33.7065912492
32.9	33.7881906824	32.730841801	33.5214103868	33.2163894668	33.6033368828	34.1666122331	33.540473433	33.504989759	34.1287813275	33.8065912588
33.0	33.8881906934	32.8308418244	33.6214103839	33.3163894643	33.7033368723	34.2666122362	33.6404734431	33.6049897571	34.2287813206	33.9065912593
33.1	33.9881906933	32.9308418276	33.7214103691	33.4163894623	33.8033368572	34.3666122253	33.7404734256	33.7049897557	34.3287813125	34.0065912594
33.2	34.0881906904	33.0308418363	33.8214103692	33.5163894504	33.9033368443	34.4666122276	33.8404734162	33.8049897502	34.4287813176	34.1065912572
33.3	34.1881906956	33.1308418409	33.9214103667	33.6163894651	34.0033368389	34.5666122211	33.9404734248	33.904989763	34.5287813096	34.2065912652
33.4	34.2881906915	33.2308418443	34.021410349	33.7163894476	34.1033368271	34.6666122349	34.0404734172	34.0049897698	34.6287812975	34.3065912593
33.5	34.3881906909	33.3308418388	34.1214103384	33.8163894383	34.2033368349	34.766612231	34.1404734158	34.104989777	34.7287812851	34.4065912656
33.6	34.4881906854	33.4308418181	34.2214103317	33.916389436	34.3033368519	34.8666122342	34.240473421	34.2049897815	34.8287812808	34.5065912662
33.7	34.588190686	33.5308418238	34.3214103336	34.0163894411	34.4033368427	34.966612228	34.3404734264	34.3049897883	34.9287812788	34.6065912779
33.8	34.6881906967	33.6308418333	34.4214103351	34.1163894511	34.5033368359	35.0666122247	34.4404734261	34.4049897747	35.0287812711	34.7065912791
33.9	34.7881906885	33.7308418211	34.521410336	34.2163894441	34.6033368414	35.166612221	34.5404734327	34.5049897778	35.1287812568	34.8065912819
34.0	34.8881906878	33.8308418281	34.6214103322	34.3163894395	34.7033368422	35.2666122235	34.6404734288	34.6049897672	35.2287812589	34.9065912804
34.1	34.988190683	33.9308418248	34.7214103352	34.4163894423	34.8033368411	35.366612223	34.7404734338	34.7049897696	35.3287812576	35.0065912787
34.2	35.0881906817	34.0308418212	34.8214103391	34.5163894484	34.9033368286	35.4666122201	34.840473432	34.8049897649	35.4287812484	35.1065912715
34.3	35.1881906838	34.1308418203	34.9214103324	34.6163894382	35.0033368216	35.5666122238	34.9404734363	34.9049897495	35.528781247	35.2065912752
34.4	35.2881906766	34.23084181	35.0214103317	34.7163894321	35.1033368228	35.6666122172	35.0404734384	35.0049897573	35.6287812422	35.3065912774
34.5	35.3881906771	34.3308418078	35.1214103368	34.8163894376	35.2033368222	35.7666122207	35.1404734338	35.1049897659	35.7287812407	35.4065912709
34.6	35.4881906752	34.4308418038	35.221410333	34.9163894386	35.3033368259	35.8666122155	35.2404734267	35.2049897605	35.8287812415	35.5065912768
34.7	35.5881906731	34.5308417969	35.3214103262	35.0163894384	35.4033368271	35.9666122179	35.3404734246	35.3049897521	35.9287812407	35.606591272
34.8	35.6881906645	34.6308418039	35.4214103213	35.1163894346	35.503336833	36.0666122101	35.440473426	35.4049897463	36.0287812349	35.7065912699
34.9	35.7881906592	34.7308417967	35.5214103184	35.2163894216	35.6033368384	36.1666122104	35.5404734274	35.5049897473	36.1287812361	35.8065912769
35.0	35.8881906585	34.8308417967	35.6214103153	35.3163894215	35.7033368301	36.2666122126	35.6404734279	35.6049897444	36.2287812342	35.9065912822
35.1	35.9881906546	34.9308417819	35.7214103037	35.4163894142	35.8033368298	36.3666122133	35.7404734273	35.7049897453	36.3287812361	36.0065912819
35.2	36.0881906524	35.0308417769	35.8214103018	35.5163894109	35.9033368288	36.4666122141	35.8404734274	35.8049897436	36.4287812327	36.1065912802
35.3	36.1881906473	35.1308417754	35.9214103031	35.6163894071	36.0033368251	36.5666122153	35.9404734318	35.9049897367	36.5287812321	36.2065912816
35.4	36.2881906452	35.2308417677	36.0214103033	35.7163894065	36.1033368212	36.666612217	36.0404734337	36.0049897377	36.6287812301	36.3065912783
35.5	36.3881906438	35.330841765	36.1214102981	35.8163894047	36.2033368249	36.766612217	36.140473429	36.1049897414	36.7287812294	36.4065912805
35.6	36.4881906429	35.4308417598	36.2214102982	35.9163894097	36.303336828	36.8666122169	36.240473429	36.2049897457	36.8287812296	36.5065912778
35.7	36.5881906456	35.5308417497	36.3214102938	36.0163894063	36.4033368266	36.9666122146	36.3404734339	36.3049897393	36.9287812305	36.606591278
35.8	36.6881906437	35.6308417557	36.4214102927	36.1163894093	36.5033368252	37.0666122172	36.4404734362	36.4049897355	37.0287812297	36.7065912782
35.9	36.7881906432	35.7308417487	36.5214102946	36.2163894073	36.6033368225	37.1666122196	36.5404734337	36.5049897378	37.1287812285	36.806591277
36.0	36.8881906409	35.8308417431	36.6214102937	36.316389404	36.7033368225	37.2666122193	36.6404734331	36.604989741	37.2287812319	36.9065912755
36.1	36.988190644	35.9308417438	36.7214102925	36.4163894028	36.8033368182	37.3666122177	36.740473433	36.7049897399	37.3287812329	37.0065912722
36.2	37.0881906454	36.0308417371	36.8214102888	36.5163894017	36.9033368189	37.4666122185	36.8404734326	36.8049897433	37.4287812314	37.106591275
36.3	37.1881906461	36.1308417341	36.9214102868	36.6163893952	37.0033368207	37.5666122185	36.9404734327	36.9049897428	37.5287812306	37.206591275
36.4	37.2881906441	36.2308417321	37.021410286	36.7163893941	37.1033368245	37.6666122168	37.040473432	37.0049897444	37.6287812276	37.3065912759
36.5	37.3881906422	36.3308417323	37.1214102853	36.8163893924	37.2033368234	37.7666122177	37.1404734294	37.1049897423	37.7287812299	37.4065912744
36.6	37.4881906423	36.4308417282	37.2214102825	36.9163893914	37.3033368217	37.8666122184	37.2404734277	37.2049897451	37.8287812304	37.506591273
36.7	37.5881906433	36.5308417285	37.321410284	37.0163893922	37.4033368227	37.9666122193	37.3404734251	37.3049897476	37.9287812305	37.6065912738
36.8	37.6881906456	36.6308417254	37.4214102837	37.1163893895	37.5033368232	38.0666122183	37.440473425	37.4049897469	38.0287812303	37.7065912725
36.9	37.7881906471	36.730841724	37.5214102839	37.2163893895	37.6033368224	38.1666122198	37.5404734257	37.5049897493	38.1287812292	37.806591273
37.0	37.8881906487	36.8308417234	37.6214102836	37.3163893909	37.7033368239	38.2666122187	37.6404734232	37.6049897489	38.2287812292	37.906591271
37.1	37.9881906465	36.9308417231	37.7214102839	37.4163893906	37.8033368218	38.3666122184	37.7404734222	37.7049897481	38.3287812296	38.0065912699
37.2	38.088190647	37.0308417251	37.8214102859	37.5163893911	37.9033368193	38.4666122174	37.8404734204	37.8049897458	38.4287812303	38.10659127
37.3	38.1881906482	37.1308417261	37.9214102832	37.6163893895	38.0033368182	38.5666122174	37.9404734198	37.9049897437	38.5287812298	38.2065912694
37.4	38.288190648	37.230841724	38.0214102832	37.716389387	38.1033368182	38.6666122169	38.0404734215	38.0049897426	38.6287812298	38.3065912701
37.5	38.3881906471	37.3308417216	38.1214102831	37.8163893846	38.2033368158	38.7666122161	38.140473419	38.104989743	38.7287812286	38.4065912708
37.6	38.4881906464	37.4308417197	38.2214102815	37.9163893848	38.303336815	38.8666122156	38.2404734192	38.204989742	38.8287812283	38.5065912712
37.7	38.5881906452	37.530841719	38.3214102803	38.0163893848	38.4033368135	38.9666122153	38.3404734197	38.3049897428	38.9287812283	38.6065912706
37.8	38.6881906468	37.6308417192	38.4214102808	38.1163893837	38.5033368132	39.0666122149	38.4404734203	38.4049897436	39.0287812285	38.7065912699
37.9	38.7881906472	37.7308417202	38.5214102808	38.2163893835	38.6033368124	39.1666122147	38.540473419	38.5049897439	39.128781229	38.8065912693
38.0	38.8881906473	37.8308417165	38.621410282	38.3163893839	38.7033368129	39.2666122142	38.6404734181	38.6049897438	39.2287812293	38.9065912699
38.1	38.9881906473	37.9308417147	38.7214102833	38.4163893842	38.8033368137	39.3666122138	38.740473417	38.7049897425	39.3287812291	39.0065912694
38.2	39.0881906476	38.0308417142	38.8214102848	38.5163893836	38.9033368127	39.4666122144	38.8404734167	38.8049897417	39.4287812286	39.1065912689
38.3	39.1881906475	38.1308417146	38.9214102849	38.6163893821	39.0033368128	39.5666122144	38.9404734168	38.9049897416	39.5287812293	39.2065912685
38.4	39.2881906475	38.2308417137	39.0214102839	38.7163893814	39.1033368124	39.6666122141	39.0404734171	39.0049897407	39.6287812298	39.3065912685
38.5	39.3881906476	38.3308417127	39.1214102837	38.8163893805	39.2033368135	39.7666122133	39.1404734169	39.1049897427	39.7287812296	39.4065912682
38.6	39.4881906484	38.4308417148	39.2214102837	38.9163893799	39.3033368116	39.8666122136	39.2404734164	39.2049897423	39.8287812289	39.506591268
38.7	39.588190648	38.5308417157	39.3214102833	39.0163893816	39.4033368109	39.9666122133	39.3404734156	39.3049897423	39.928781228	39.6065912673
38.8	39.6881906481	38.6308417152	39.421410283	39.116389383	39.503336811	40.0666122136	39.4404734146	39.4049897424	40.0287812278	39.7065912669
38.9	39.7881906491	38.7308417147	39.5214102822	39.2163893829	39.6033368111	40.1666122134	39.5404734143	39.5049897436	40.1287812281	39.8065912671
39.0	39.8881906493	38.8308417155	39.6214102822	39.3163893828	39.7033368105	40.2666122133	39.6404734146	39.6049897434	40.2287812281	39.9065912667
39.1	39.9881906494	38.9308417165	39.7214102823	39.416389383	39.8033368105	40.366612213	39.7404734153	39.7049897434	40.3287812284	40.0065912669
39.2	40.0881906497	39.0308417157	39.8214102823	39.5163893836	39.9033368106	40.4666122128	39.8404734149	39.8049897438	40.4287812285	40.1065912665
39.3	40.1881906494	39.1308417149	39.9214102817	39.616389383	40.0033368113	40.5666122126	39.9404734151	39.9049897435	40.5287812285	40.2065912664
39.4	40.2881906486	39.2308417159	40.0214102814	39.716389383	40.1033368111	40.6666122126	40.0404734146	40.0049897435	40.6287812283	40.3065912662
39.5	40.3881906488	39.3308417155	40.1214102819	39.8163893839	40.2033368105	40.766612212	40.1404734144	40.1049897432	40.7287812282	40.4065912656
39.6	40.4881906492	39.4308417153	40.2214102813	39.9163893838	40.3033368098	40.8666122116	40.2404734146	40.2049897432	40.8287812281	40.5065912658
39.7	40.5881906486	39.5308417151	40.3214102808	40.0163893835	40.4033368102	40.9666122117	40.3404734144	40.3049897431	40.9287812284	40.6065912658
39.8	40.6881906484	39.6308417155	40.4214102807	40.1163893824	40.5033368099	41.0666122116	40.4404734149	40.4049897427	41.0287812284	40.7065912662
39.9	40.788190648	39.7308417158	40.5214102814	40.2163893823	40.6033368096	41.1666122113	40.5404734143	40.5049897423	41.1287812285	40.8065912661
40.0	40.8881906481	39.8308417153	40.6214102813	40.3163893817	40.7033368091	41.2666122108	40.6404734144	40.6049897425	41.2287812281	40.9065912658
40.1	40.9881906473	39.9308417156	40.7214102814	40.4163893824	40.8033368092	41.366612211	40.7404734147	40.7049897429	41.3287812286	41.0065912657
40.2	41.0881906467	40.0308417153	40.8214102818	40.5163893829	40.9033368091	41.466612211	40.8404734151	40.8049897429	41.4287812286	41.1065912657
40.3	41.1881906466	40.1308417157	40.9214102816	40.6163893833	41.0033368091	41.5666122109	40.9404734152	40.9049897434	41.5287812287	41.2065912651
40.4	41.2881906464	40.2308417155	41.0214102815	40.716389383	41.1033368087	41.6666122109	41.0404734152	41.0049897431	41.6287812286	41.3065912651
40.5	41.3881906462	40.3308417147	41.1214102817	40.8163893834	41.2033368083	41.766612211	41.1404734152	41.1049897434	41.7287812286	41.4065912652
40.6	41.4881906463	40.4308417147	41.2214102814	40.9163893839	41.3033368083	41.866612211	41.2404734148	41.2049897438	41.8287812286	41.5065912648
40.7	41.5881906462	40.530841715	41.3214102814	41.0163893838	41.4033368081	41.9666122111	41.340473415	41.3049897437	41.9287812287	41.6065912648
40.8	41.6881906462	40.6308417148	41.4214102814	41.1163893834	41.5033368077	42.066612211	41.4404734149	41.4049897436	42.0287812288	41.7065912651
40.9	41.7881906461	40.7308417148	41.5214102816	41.2163893827	41.6033368078	42.166612211	41.5404734148	41.5049897436	42.128781229	41.806591265
41.0	41.8881906461	40.8308417145	41.6214102813	41.3163893828	41.703336808	42.2666122111	41.6404734149	41.6049897435	42.2287812287	41.9065912648
41.1	41.9881906459	40.9308417145	41.7214102811	41.4163893827	41.8033368082	42.3666122109	41.7404734149	41.7049897434	42.3287812285	42.0065912647
41.2	42.0881906459	41.0308417143	41.821410281	41.5163893829	41.9033368082	42.4666122108	41.8404734149	41.8049897431	42.4287812284	42.1065912648
41.3	42.188190646	41.1308417139	41.9214102808	41.6163893828	42.0033368079	42.5666122106	41.9404734149	41.9049897431	42.5287812284	42.2065912647
41.4	42.2881906461	41.2308417139	42.021410281	41.7163893831	42.1033368079	42.666612211	42.0404734148	42.004989743	42.6287812283	42.3065912645
41.5	42.388190646	41.3308417136	42.121410281	41.8163893831	42.2033368078	42.7666122111	42.1404734149	42.1049897432	42.7287812284	42.4065912647
41.6	42.4881906459	41.4308417135	42.2214102807	41.9163893828	42.3033368077	42.866612211	42.2404734149	42.2049897432	42.8287812284	42.5065912648
41.7	42.5881906459	41.5308417134	42.3214102806	42.0163893827	42.4033368079	42.966612211	42.3404734148	42.3049897433	42.9287812284	42.606591265
41.8	42.6881906458	41.6308417135	42.4214102805	42.1163893824	42.5033368079	43.0666122109	42.4404734147	42.4049897433	43.0287812285	42.7065912649
41.9	42.7881906458	41.7308417134	42.5214102804	42.2163893824	42.6033368078	43.1666122109	42.5404734147	42.5049897433	43.1287812286	42.8065912649
42.0	42.8881906459	41.8308417132	42.6214102804	42.3163893824	42.7033368077	43.2666122109	42.6404734147	42.604989743	43.2287812286	42.9065912649
42.1	42.9881906458	41.9308417134	42.7214102806	42.4163893824	42.8033368075	43.3666122107	42.7404734148	42.7049897428	43.3287812286	43.0065912649
42.2	43.0881906458	42.0308417133	42.8214102804	42.5163893824	42.9033368075	43.4666122109	42.8404734148	42.8049897427	43.4287812287	43.1065912648
42.3	43.1881906459	42.1308417133	42.9214102805	42.6163893825	43.0033368075	43.566612211	42.9404734149	42.9049897426	43.5287812287	43.2065912648
42.4	43.2881906458	42.2308417135	43.0214102806	42.7163893823	43.1033368074	43.6666122111	43.0404734149	43.0049897428	43.6287812287	43.306591265
42.5	43.3881906458	42.3308417135	43.1214102804	42.8163893824	43.2033368072	43.7666122112	43.1404734148	43.1049897428	43.7287812287	43.4065912649
42.6	43.4881906458	42.4308417138	43.2214102804	42.9163893823	43.3033368073	43.8666122111	43.2404734147	43.2049897428	43.8287812287	43.5065912648
42.7	43.5881906458	42.5308417139	43.3214102803	43.0163893822	43.4033368074	43.9666122112	43.3404734147	43.3049897429	43.9287812288	43.6065912648
42.8	43.6881906458	42.6308417139	43.4214102802	43.1163893823	43.5033368072	44.0666122112	43.4404734145	43.404989743	44.0287812288	43.7065912648
42.9	43.7881906457	42.7308417139	43.5214102801	43.2163893823	43.6033368071	44.1666122113	43.5404734145	43.5049897431	44.1287812288	43.8065912648
43.0	43.8881906457	42.8308417136	43.6214102801	43.3163893823	43.7033368071	44.2666122112	43.6404734144	43.6049897429	44.2287812287	43.9065912649
43.1	43.9881906456	42.9308417136	43.7214102801	43.4163893823	43.8033368071	44.3666122112	43.7404734144	43.7049897428	44.3287812287	44.0065912649
43.2	44.0881906455	43.0308417135	43.8214102802	43.5163893822	43.9033368071	44.4666122112	43.8404734144	43.8049897428	44.4287812286	44.1065912648
43.3	44.1881906454	43.1308417135	43.9214102803	43.6163893821	44.003336807	44.5666122112	43.9404734144	43.9049897429	44.5287812287	44.2065912647
43.4	44.2881906454	43.2308417136	44.0214102803	43.716389382	44.103336807	44.6666122112	44.0404734143	44.0049897428	44.6287812287	44.3065912647
43.5	44.3881906455	43.3308417137	44.1214102802	43.8163893821	44.2033368071	44.7666122112	44.1404734143	44.1049897427	44.7287812287	44.4065912646
43.6	44.4881906455	43.4308417136	44.2214102802	43.9163893821	44.3033368071	44.8666122111	44.2404734142	44.2049897427	44.8287812287	44.5065912645
43.7	44.5881906455	43.5308417137	44.3214102803	44.0163893821	44.4033368071	44.9666122112	44.3404734142	44.3049897427	44.9287812287	44.6065912645
43.8	44.6881906455	43.6308417138	44.4214102802	44.116389382	44.5033368071	45.0666122112	44.4404734142	44.4049897428	45.0287812286	44.7065912645
43.9	44.7881906455	43.7308417137	44.5214102802	44.2163893821	44.6033368071	45.1666122112	44.5404734141	44.5049897428	45.1287812286	44.8065912645
44.0	44.8881906455	43.8308417137	44.6214102802	44.3163893821	44.7033368071	45.2666122112	44.640473414	44.6049897428	45.2287812286	44.9065912644
44.1	44.9881906455	43.9308417137	44.7214102801	44.4163893821	44.8033368071	45.3666122112	44.740473414	44.7049897428	45.3287812286	45.0065912644
44.2	45.0881906455	44.0308417137	44.8214102801	44.5163893821	44.9033368071	45.4666122112	44.840473414	44.8049897428	45.4287812286	45.1065912644
44.3	45.1881906455	44.1308417136	44.9214102801	44.616389382	45.0033368071	45.5666122112	44.940473414	44.9049897429	45.5287812286	45.2065912644
44.4	45.2881906455	44.2308417136	45.02141028	44.716389382	45.1033368071	45.6666122112	45.040473414	45.0049897429	45.6287812285	45.3065912644
44.5	45.3881906455	44.3308417136	45.12141028	44.816389382	45.2033368071	45.7666122111	45.1404734141	45.1049897429	45.7287812285	45.4065912644
44.6	45.4881906455	44.4308417135	45.2214102799	44.9163893819	45.303336807	45.8666122111	45.240473414	45.2049897428	45.8287812285	45.5065912644
44.7	45.5881906455	44.5308417136	45.3214102799	45.016389382	45.403336807	45.9666122111	45.340473414	45.3049897428	45.9287812285	45.6065912643
44.8	45.6881906455	44.6308417136	45.4214102799	45.1163893819	45.503336807	46.0666122111	45.440473414	45.4049897429	46.0287812285	45.7065912643
44.9	45.7881906455	44.7308417136	45.5214102799	45.216389382	45.6033368069	46.1666122112	45.540473414	45.5049897428	46.1287812284	45.8065912643
45.0	45.8881906455	44.8308417136	45.6214102799	45.316389382	45.7033368069	46.2666122112	45.640473414	45.6049897428	46.2287812284	45.9065912643
45.1	45.9881906455	44.9308417136	45.7214102798	45.416389382	45.803336807	46.3666122112	45.740473414	45.7049897428	46.3287812284	46.0065912643
45.2	46.0881906455	45.0308417135	45.8214102798	45.516389382	45.903336807	46.4666122112	45.840473414	45.8049897428	46.4287812284	46.1065912643
45.3	46.1881906454	45.1308417136	45.9214102798	45.616389382	46.0033368069	46.5666122112	45.940473414	45.9049897428	46.5287812284	46.2065912643
45.4	46.2881906454	45.2308417136	46.0214102798	45.7163893819	46.1033368069	46.6666122112	46.040473414	46.0049897428	46.6287812284	46.3065912643
45.5	46.3881906454	45.3308417135	46.1214102797	45.8163893819	46.2033368069	46.7666122112	46.140473414	46.1049897428	46.7287812284	46.4065912643
45.6	46.4881906454	45.4308417135	46.2214102797	45.9163893819	46.3033368069	46.8666122112	46.240473414	46.2049897428	46.8287812284	46.5065912643
45.7	46.5881906454	45.5308417136	46.3214102797	46.0163893819	46.4033368069	46.9666122112	46.340473414	46.3049897428	46.9287812284	46.6065912643
45.8	46.6881906454	45.6308417136	46.4214102797	46.1163893819	46.5033368069	47.0666122112	46.440473414	46.4049897428	47.0287812285	46.7065912642
45.9	46.7881906454	45.7308417136	46.5214102797	46.2163893819	46.6033368069	47.1666122112	46.540473414	46.5049897428	47.1287812284	46.8065912642
46.0	46.8881906454	45.8308417136	46.6214102797	46.3163893819	46.7033368069	47.2666122112	46.6404734139	46.6049897428	47.2287812284	46.9065912642
46.1	46.9881906454	45.9308417136	46.7214102797	46.4163893819	46.8033368069	47.3666122112	46.7404734139	46.7049897428	47.3287812284	47.0065912642
46.2	47.0881906454	46.0308417136	46.8214102797	46.5163893819	46.9033368069	47.4666122112	46.8404734139	46.8049897428	47.4287812284	47.1065912642
46.3	47.1881906454	46.1308417136	46.9214102797	46.6163893819	47.0033368069	47.5666122112	46.9404734139	46.9049897428	47.5287812284	47.2065912642
46.4	47.2881906454	46.2308417136	47.0214102797	46.7163893819	47.1033368069	47.6666122111	47.0404734139	47.0049897427	47.6287812284	47.3065912642
46.5	47.3881906454	46.3308417136	47.1214102797	46.8163893819	47.2033368069	47.7666122112	47.1404734139	47.1049897427	47.7287812284	47.4065912642
46.6	47.4881906454	46.4308417135	47.2214102797	46.9163893819	47.3033368069	47.8666122112	47.2404734139	47.2049897428	47.8287812284	47.5065912642
46.7	47.5881906454	46.5308417136	47.3214102797	47.0163893819	47.4033368069	47.9666122112	47.3404734139	47.3049897428	47.9287812284	47.6065912642
46.8	47.6881906454	46.6308417136	47.4214102797	47.1163893819	47.5033368069	48.0666122112	47.4404734139	47.4049897428	48.0287812284	47.7065912642
46.9	47.7881906454	46.7308417136	47.5214102797	47.2163893818	47.6033368069	48.1666122112	47.5404734139	47.5049897428	48.1287812284	47.8065912642
47.0	47.8881906453	46.8308417136	47.6214102797	47.3163893818	47.7033368069	48.2666122112	47.6404734139	47.6049897428	48.2287812284	47.9065912642
47.1	47.9881906453	46.9308417136	47.7214102796	47.4163893818	47.8033368069	48.3666122112	47.7404734139	47.7049897428	48.3287812284	48.0065912641
47.2	48.0881906453	47.0308417136	47.8214102796	47.5163893818	47.9033368069	48.4666122112	47.8404734139	47.8049897428	48.4287812284	48.1065912642
47.3	48.1881906453	47.1308417136	47.9214102796	47.6163893818	48.0033368069	48.5666122112	47.9404734139	47.9049897428	48.5287812284	48.2065912642
47.4	48.2881906453	47.2308417136	48.0214102796	47.7163893818	48.1033368069	48.6666122112	48.0404734139	48.0049897427	48.6287812284	48.3065912642
47.5	48.3881906453	47.3308417136	48.1214102796	47.8163893818	48.2033368069	48.7666122112	48.1404734139	48.1049897427	48.7287812284	48.4065912642
47.6	48.4881906453	47.4308417136	48.2214102796	47.9163893818	48.3033368069	48.8666122112	48.2404734139	48.2049897427	48.8287812284	48.5065912642
47.7	48.5881906453	47.5308417136	48.3214102796	48.0163893818	48.4033368069	48.9666122112	48.3404734139	48.3049897428	48.9287812284	48.6065912642
47.8	48.6881906454	47.6308417136	48.4214102796	48.1163893818	48.5033368069	49.0666122112	48.4404734139	48.4049897427	49.0287812284	48.7065912642
47.9	48.7881906454	47.7308417136	48.5214102796	48.2163893818	48.6033368069	49.1666122112	48.5404734139	48.5049897427	49.1287812284	48.8065912642
48.0	48.8881906453	47.8308417136	48.6214102796	48.3163893818	48.7033368069	49.2666122112	48.6404734139	48.6049897427	49.2287812284	48.9065912641
48.1	48.9881906453	47.9308417136	48.7214102796	48.4163893818	48.8033368069	49.3666122112	48.7404734139	48.7049897427	49.3287812284	49.0065912641
48.2	49.0881906453	48.0308417136	48.8214102796	48.5163893818	48.9033368069	49.4666122112	48.8404734139	48.8049897427	49.4287812284	49.1065912641
48.3	49.1881906453	48.1308417136	48.9214102796	48.6163893818	49.0033368069	49.5666122112	48.9404734139	48.9049897427	49.5287812284	49.2065912641
48.4	49.2881906453	48.2308417136	49.0214102796	48.7163893818	49.1033368069	49.6666122112	49.0404734139	49.0049897427	49.6287812284	49.3065912641
48.5	49.3881906453	48.3308417136	49.1214102796	48.8163893818	49.2033368069	49.7666122112	49.1404734139	49.1049897427	49.7287812284	49.4065912641
48.6	49.4881906453	48.4308417136	49.2214102796	48.9163893818	49.3033368069	49.8666122112	49.2404734139	49.2049897427	49.8287812284	49.5065912641
48.7	49.5881906453	48.5308417136	49.3214102796	49.0163893818	49.4033368069	49.9666122112	49.3404734139	49.3049897427	49.9287812284	49.6065912641
48.8	49.6881906453	48.6308417136	49.4214102796	49.1163893818	49.5033368069	50.0666122112	49.4404734139	49.4049897427	50.0287812284	49.7065912641
48.9	49.7881906453	48.7308417136	49.5214102796	49.2163893818	49.6033368069	50.1666122112	49.5404734139	49.5049897427	50.1287812284	49.8065912641
49.0	49.8881906453	48.8308417136	49.6214102796	49.3163893818	49.7033368069	50.2666122112	49.6404734138	49.6049897427	50.2287812284	49.9065912641
49.1	49.9881906453	48.9308417135	49.7214102796	49.4163893818	49.8033368069	50.3666122112	49.7404734138	49.7049897427	50.3287812284	50.0065912641
49.2	50.0881906453	49.0308417135	49.8214102796	49.5163893818	49.9033368069	50.4666122112	49.8404734138	49.8049897427	50.4287812284	50.1065912641
49.3	50.1881906453	49.1308417135	49.9214102796	49.6163893818	50.0033368069	50.5666122112	49.9404734138	49.9049897427	50.5287812284	50.2065912641
49.4	50.2881906453	49.2308417135	50.0214102796	49.7163893818	50.1033368069	50.6666122112	50.0404734139	50.0049897427	50.6287812284	50.3065912641
49.5	50.3881906453	49.3308417135	50.1214102796	49.8163893818	50.2033368069	50.7666122112	50.1404734138	50.1049897427	50.7287812284	50.4065912641
49.6	50.4881906453	49.4308417135	50.2214102796	49.9163893818	50.3033368069	50.8666122112	50.2404734139	50.2049897427	50.8287812284	50.5065912641
49.7	50.5881906453	49.5308417135	50.3214102796	50.0163893818	50.4033368069	50.9666122112	50.3404734139	50.3049897427	50.9287812284	50.6065912641
49.8	50.6881906453	49.6308417135	50.4214102796	50.1163893818	50.5033368069	51.0666122112	50.4404734138	50.4049897427	51.0287812284	50.7065912641
49.9	50.7881906453	49.7308417135	50.5214102796	50.2163893818	50.6033368069	51.1666122112	50.5404734138	50.5049897427	51.1287812284	50.8065912641
50.0	50.8881906453	49.8308417135	50.6214102796	50.3163893818	50.7033368069	51.2666122112	50.6404734138	50.6049897427	51.2287812284	50.9065912641
50.1	50.9881906453	49.9308417135	50.7214102796	50.4163893818	50.8033368069	51.3666122112	50.7404734138	50.7049897427	51.3287812284	51.0065912641
50.2	51.0881906453	50.0308417135	50.8214102796	50.5163893818	50.9033368069	51.4666122112	50.8404734138	50.8049897427	51.4287812284	51.1065912641
50.3	51.1881906453	50.1308417135	50.9214102796	50.6163893818	51.0033368069	51.5666122112	50.9404734138	50.9049897427	51.5287812284	51.2065912641
50.4	51.2881906453	50.2308417135	51.0214102796	50.7163893818	51.1033368069	51.6666122112	51.0404734138	51.0049897427	51.6287812284	51.3065912641
50.5	51.3881906453	50.3308417135	51.1214102796	50.8163893818	51.2033368069	51.7666122112	51.1404734138	51.1049897427	51.7287812284	51.4065912641
50.6	51.4881906453	50.4308417135	51.2214102796	50.9163893818	51.3033368069	51.8666122112	51.2404734138	51.2049897427	51.8287812284	51.5065912641
50.7	51.5881906453	50.5308417135	51.3214102796	51.0163893818	51.4033368069	51.9666122112	51.3404734138	51.3049897427	51.9287812284	51.6065912641
50.8	51.6881906453	50.6308417135	51.4214102796	51.1163893818	51.5033368069	52.0666122112	51.4404734138	51.4049897427	52.0287812284	51.7065912641
50.9	51.7881906453	50.7308417135	51.5214102796	51.2163893818	51.6033368069	52.1666122112	51.5404734138	51.5049897427	52.1287812284	51.8065912641
51.0	51.8881906453	50.8308417135	51.6214102796	51.3163893818	51.7033368069	52.2666122112	51.6404734138	51.6049897427	52.2287812284	51.9065912641
51.1	51.9881906453	50.9308417135	51.7214102796	51.4163893818	51.8033368069	52.3666122112	51.7404734138	51.7049897427	52.3287812284	52.0065912641
51.2	52.0881906453	51.0308417135	51.8214102796	51.5163893818	51.9033368069	52.4666122112	51.8404734138	51.8049897427	52.4287812284	52.1065912641
51.3	52.1881906453	51.1308417135	51.9214102796	51.6163893818	52.0033368069	52.5666122112	51.9404734138	51.9049897427	52.5287812284	52.2065912641
51.4	52.2881906453	51.2308417135	52.0214102796	51.7163893818	52.1033368069	52.6666122112	52.0404734138	52.0049897427	52.6287812284	52.3065912641
51.5	52.3881906453	51.3308417135	52.1214102796	51.8163893818	52.2033368069	52.7666122112	52.1404734138	52.1049897427	52.7287812284	52.4065912641
51.6	52.4881906453	51.4308417135	52.2214102796	51.9163893818	52.3033368068	52.8666122112	52.2404734138	52.2049897427	52.8287812284	52.5065912641
51.7	52.5881906453	51.5308417135	52.3214102796	52.0163893818	52.4033368069	52.9666122112	52.3404734138	52.3049897427	52.9287812284	52.6065912641
51.8	52.6881906453	51.6308417135	52.4214102796	52.1163893818	52.5033368068	53.0666122112	52.4404734138	52.4049897427	53.0287812284	52.7065912641
51.9	52.7881906453	51.7308417135	52.5214102796	52.2163893818	52.6033368068	53.1666122112	52.5404734138	52.5049897427	53.1287812284	52.8065912641
52.0	52.8881906453	51.8308417135	52.6214102796	52.3163893818	52.7033368068	53.2666122112	52.6404734138	52.6049897427	53.2287812284	52.9065912641
52.1	52.9881906453	51.9308417135	52.7214102796	52.4163893818	52.8033368068	53.3666122112	52.7404734138	52.7049897427	53.3287812284	53.0065912641
52.2	53.0881906453	52.0308417135	52.8214102796	52.5163893818	52.9033368069	53.4666122112	52.8404734138	52.8049897427	53.4287812284	53.1065912641
52.3	53.1881906453	52.1308417135	52.9214102796	52.6163893818	53.0033368068	53.5666122112	52.9404734138	52.9049897427	53.5287812284	53.2065912641
52.4	53.2881906453	52.2308417135	53.0214102796	52.7163893818	53.1033368068	53.6666122112	53.0404734138	53.0049897427	53.6287812284	53.3065912641
52.5	53.3881906453	52.3308417135	53.1214102796	52.8163893818	53.2033368069	53.7666122112	53.1404734138	53.1049897427	53.7287812284	53.4065912641
52.6	53.4881906453	52.4308417135	53.2214102796	52.9163893818	53.3033368068	53.8666122112	53.2404734138	53.2049897427	53.8287812284	53.5065912641
52.7	53.5881906453	52.5308417135	53.3214102796	53.0163893818	53.4033368069	53.9666122112	53.3404734138	53.3049897427	53.9287812284	53.6065912641
52.8	53.6881906453	52.6308417135	53.4214102796	53.1163893818	53.5033368068	54.0666122112	53.4404734138	53.4049897427	54.0287812284	53.7065912641
52.9	53.7881906453	52.7308417135	53.5214102796	53.2163893818	53.6033368068	54.1666122112	53.5404734138	53.5049897427	54.1287812284	53.8065912641
53.0	53.8881906453	52.8308417135	53.6214102796	53.3163893818	53.7033368068	54.2666122112	53.6404734138	53.6049897427	54.2287812284	53.9065912641
53.1	53.9881906453	52.9308417135	53.7214102796	53.4163893818	53.8033368068	54.3666122112	53.7404734138	53.7049897427	54.3287812284	54.0065912641
53.2	54.0881906453	53.0308417135	53.8214102796	53.5163893818	53.9033368068	54.4666122112	53.8404734138	53.8049897427	54.4287812284	54.1065912641
53.3	54.1881906453	53.1308417135	53.9214102796	53.6163893818	54.0033368068	54.5666122112	53.9404734138	53.9049897427	54.5287812284	54.2065912641
53.4	54.2881906453	53.2308417135	54.0214102796	53.7163893818	54.1033368068	54.6666122112	54.0404734138	54.0049897427	54.6287812284	54.3065912641
53.5	54.3881906453	53.3308417135	54.1214102796	53.8163893818	54.2033368068	54.7666122112	54.1404734138	54.1049897427	54.7287812284	54.4065912641
53.6	54.4881906453	53.4308417135	54.2214102796	53.9163893818	54.3033368068	54.8666122112	54.2404734138	54.2049897427	54.8287812284	54.5065912641
53.7	54.5881906453	53.5308417135	54.3214102796	54.0163893818	54.4033368068	54.9666122112	54.3404734138	54.3049897427	54.9287812284	54.6065912641
53.8	54.6881906453	53.6308417135	54.4214102796	54.1163893818	54.5033368068	55.0666122112	54.4404734138	54.4049897427	55.0287812284	54.7065912641
53.9	54.7881906453	53.7308417135	54.5214102796	54.2163893818	54.6033368068	55.1666122112	54.5404734138	54.5049897427	55.1287812284	54.8065912641
54.0	54.8881906453	53.8308417135	54.6214102796	54.3163893818	54.7033368068	55.2666122112	54.6404734138	54.6049897427	55.2287812284	54.9065912641
54.1	54.9881906453	53.9308417135	54.7214102796	54.4163893818	54.8033368068	55.3666122112	54.7404734138	54.7049897427	55.3287812284	55.0065912641
54.2	55.0881906453	54.0308417135	54.8214102796	54.5163893818	54.9033368068	55.4666122112	54.8404734138	54.8049897427	55.4287812284	55.1065912641
54.3	55.1881906453	54.1308417135	54.9214102796	54.6163893818	55.0033368068	55.5666122112	54.9404734138	54.9049897427	55.5287812284	55.2065912641
54.4	55.2881906453	54.2308417135	55.0214102796	54.7163893818	55.1033368068	55.6666122112	55.0404734138	55.0049897427	55.6287812284	55.3065912641
54.5	55.3881906453	54.3308417135	55.1214102796	54.8163893818	55.2033368068	55.7666122112	55.1404734138	55.1049897427	55.7287812284	55.4065912641
54.6	55.4881906453	54.4308417135	55.2214102796	54.9163893818	55.3033368068	55.8666122112	55.2404734138	55.2049897427	55.8287812284	55.5065912641
54.7	55.5881906453	54.5308417135	55.3214102796	55.0163893818	55.4033368068	55.9666122112	55.3404734138	55.3049897427	55.9287812284	55.6065912641
54.8	55.6881906453	54.6308417135	55.4214102796	55.1163893818	55.5033368068	56.0666122112	55.4404734138	55.4049897427	56.0287812284	55.7065912641
54.9	55.7881906453	54.7308417135	55.5214102796	55.2163893818	55.6033368068	56.1666122112	55.5404734138	55.5049897427	56.1287812284	55.8065912641
55.0	55.8881906453	54.8308417135	55.6214102796	55.3163893818	55.7033368068	56.2666122112	55.6404734138	55.6049897427	56.2287812284	55.9065912641
55.1	55.9881906453	54.9308417135	55.7214102796	55.4163893818	55.8033368068	56.3666122112	55.7404734138	55.7049897427	56.3287812284	56.0065912641
55.2	56.0881906453	55.0308417135	55.8214102796	55.5163893818	55.9033368068	56.4666122112	55.8404734138	55.8049897427	56.4287812284	56.1065912641
55.3	56.1881906453	55.1308417135	55.9214102796	55.6163893818	56.0033368068	56.5666122112	55.9404734138	55.9049897427	56.5287812284	56.2065912641
55.4	56.2881906453	55.2308417135	56.0214102796	55.7163893818	56.1033368068	56.6666122112	56.0404734138	56.0049897427	56.6287812284	56.3065912641
55.5	56.3881906453	55.3308417135	56.1214102796	55.8163893818	56.2033368068	56.7666122112	56.1404734138	56.1049897427	56.7287812284	56.4065912641
55.6	56.4881906453	55.4308417135	56.2214102796	55.9163893818	56.3033368068	56.8666122112	56.2404734138	56.2049897427	56.8287812284	56.5065912641
55.7	56.5881906453	55.5308417135	56.3214102796	56.0163893818	56.4033368068	56.9666122112	56.3404734138	56.3049897427	56.9287812284	56.6065912641
55.8	56.6881906453	55.6308417135	56.4214102796	56.1163893818	56.5033368068	57.0666122112	56.4404734138	56.4049897427	57.0287812284	56.7065912641
55.9	56.7881906453	55.7308417135	56.5214102796	56.2163893818	56.6033368068	57.1666122112	56.5404734138	56.5049897427	57.1287812284	56.8065912641
56.0	56.8881906453	55.8308417135	56.6214102796	56.3163893818	56.7033368068	57.2666122112	56.6404734138	56.6049897427	57.2287812284	56.9065912641
56.1	56.9881906453	55.9308417135	56.7214102796	56.4163893818	56.8033368068	57.3666122112	56.7404734138	56.7049897427	57.3287812284	57.0065912641
56.2	57.0881906453	56.0308417135	56.8214102796	56.5163893818	56.9033368068	57.4666122112	56.8404734138	56.8049897427	57.4287812284	57.1065912641
56.3	57.1881906453	56.1308417135	56.9214102796	56.6163893818	57.0033368068	57.5666122112	56.9404734138	56.9049897427	57.5287812284	57.2065912641
56.4	57.2881906453	56.2308417135	57.0214102796	56.7163893818	57.1033368068	57.6666122112	57.0404734138	57.0049897427	57.6287812284	57.3065912641
56.5	57.3881906453	56.3308417135	57.1214102796	56.8163893818	57.2033368068	57.7666122112	57.1404734138	57.1049897427	57.7287812284	57.4065912641
56.6	57.4881906453	56.4308417135	57.2214102796	56.9163893818	57.3033368068	57.8666122112	57.2404734138	57.2049897427	57.8287812284	57.5065912641
56.7	57.5881906453	56.5308417135	57.3214102796	57.0163893818	57.4033368068	57.9666122112	57.3404734138	57.3049897427	57.9287812284	57.6065912641
56.8	57.6881906453	56.6308417135	57.4214102796	57.1163893818	57.5033368068	58.0666122112	57.4404734138	57.4049897427	58.0287812284	57.7065912641
56.9	57.7881906453	56.7308417135	57.5214102796	57.2163893818	57.6033368068	58.1666122112	57.5404734138	57.5049897427	58.1287812284	57.8065912641
57.0	57.8881906453	56.8308417135	57.6214102796	57.3163893818	57.7033368068	58.2666122112	57.6404734138	57.6049897427	58.2287812284	57.9065912641
57.1	57.9881906453	56.9308417135	57.7214102796	57.4163893818	57.8033368068	58.3666122112	57.7404734138	57.7049897427	58.3287812284	58.0065912641
57.2	58.0881906453	57.0308417135	57.8214102796	57.5163893818	57.9033368068	58.4666122112	57.8404734138	57.8049897427	58.4287812284	58.1065912641
57.3	58.1881906453	57.1308417135	57.9214102796	57.6163893818	58.0033368068	58.5666122112	57.9404734138	57.9049897427	58.5287812284	58.2065912641
57.4	58.2881906453	57.2308417135	58.0214102796	57.7163893818	58.1033368068	58.6666122112	58.0404734138	58.0049897427	58.6287812284	58.3065912641
57.5	58.3881906453	57.3308417135	58.1214102796	57.8163893818	58.2033368068	58.7666122112	58.1404734138	58.1049897427	58.7287812284	58.4065912641
57.6	58.4881906453	57.4308417135	58.2214102796	57.9163893818	58.3033368068	58.8666122112	58.2404734138	58.2049897427	58.8287812284	58.5065912641
57.7	58.5881906453	57.5308417135	58.3214102796	58.0163893818	58.4033368068	58.9666122112	58.3404734138	58.3049897427	58.9287812284	58.6065912641
57.8	58.6881906453	57.6308417135	58.4214102796	58.1163893818	58.5033368068	59.0666122112	58.4404734138	58.4049897427	59.0287812284	58.7065912641
57.9	58.7881906453	57.7308417135	58.5214102796	58.2163893818	58.6033368068	59.1666122112	58.5404734138	58.5049897427	59.1287812284	58.8065912641
58.0	58.8881906453	57.8308417135	58.6214102796	58.3163893818	58.7033368068	59.2666122112	58.6404734138	58.6049897427	59.2287812284	58.9065912641
58.1	58.9881906453	57.9308417135	58.7214102796	58.4163893818	58.8033368068	59.3666122112	58.7404734138	58.7049897427	59.3287812284	59.0065912641
58.2	59.0881906453	58.0308417135	58.8214102796	58.5163893818	58.9033368068	59.4666122112	58.8404734138	58.8049897427	59.4287812284	59.1065912641
58.3	59.1881906453	58.1308417135	58.9214102796	58.6163893818	59.0033368068	59.5666122112	58.9404734138	58.9049897427	59.5287812284	59.2065912641
58.4	59.2881906453	58.2308417135	59.0214102796	58.7163893818	59.1033368068	59.6666122112	59.0404734138	59.0049897427	59.6287812284	59.3065912641
58.5	59.3881906453	58.3308417135	59.1214102796	58.8163893818	59.2033368068	59.7666122112	59.1404734138	59.1049897427	59.7287812284	59.4065912641
58.6	59.4881906453	58.4308417135	59.2214102796	58.9163893818	59.3033368068	59.8666122112	59.2404734138	59.2049897427	59.8287812284	59.5065912641
58.7	59.5881906453	58.5308417135	59.3214102796	59.0163893818	59.4033368068	59.9666122112	59.3404734138	59.3049897427	59.9287812284	59.6065912641
58.8	59.6881906453	58.6308417135	59.4214102796	59.1163893818	59.5033368068	60.0666122112	59.4404734138	59.4049897427	60.0287812284	59.7065912641
58.9	59.7881906453	58.7308417135	59.5214102796	59.2163893818	59.6033368068	60.1666122112	59.5404734138	59.5049897427	60.1287812284	59.8065912641
59.0	59.8881906453	58.8308417135	59.6214102796	59.3163893818	59.7033368068	60.2666122112	59.6404734138	59.6049897427	60.2287812284	59.9065912641
59.1	59.9881906453	58.9308417135	59.7214102796	59.4163893818	59.8033368068	60.3666122112	59.7404734138	59.7049897427	60.3287812284	60.0065912641
59.2	60.0881906453	59.0308417135	59.8214102796	59.5163893818	59.9033368068	60.4666122112	59.8404734138	59.8049897427	60.4287812284	60.1065912641
59.3	60.1881906453	59.1308417135	59.9214102796	59.6163893818	60.0033368068	60.5666122112	59.9404734138	59.9049897427	60.5287812284	60.2065912641
59.4	60.2881906453	59.2308417135	60.0214102796	59.7163893818	60.1033368068	60.6666122112	60.0404734138	60.0049897427	60.6287812284	60.3065912641
59.5	60.3881906453	59.3308417135	60.1214102796	59.8163893818	60.2033368068	60.7666122112	60.1404734138	60.1049897427	60.7287812284	60.4065912641
59.6	60.4881906453	59.4308417135	60.2214102796	59.9163893818	60.3033368068	60.8666122112	60.2404734138	60.2049897427	60.8287812284	60.5065912641
59.7	60.5881906453	59.5308417135	60.3214102796	60.0163893818	60.4033368068	60.9666122112	60.3404734138	60.3049897427	60.9287812284	60.6065912641
59.8	60.6881906453	59.6308417135	60.4214102796	60.1163893818	60.5033368068	61.0666122112	60.4404734138	60.4049897427	61.0287812284	60.7065912641
59.9	60.7881906453	59.7308417135	60.5214102796	60.2163893818	60.6033368068	61.1666122112	60.5404734138	60.5049897427	61.1287812284	60.8065912641
60.0	60.8881906453	59.8308417135	60.6214102796	60.3163893818	60.7033368068	61.2666122112	60.6404734138	60.6049897427	61.2287812284	60.9065912641
60.1	60.9881906453	59.9308417135	60.7214102796	60.4163893818	60.8033368068	61.3666122112	60.7404734138	60.7049897427	61.3287812284	61.0065912641
60.2	61.0881906453	60.0308417135	60.8214102796	60.5163893818	60.9033368068	61.4666122112	60.8404734138	60.8049897427	61.4287812284	61.1065912641
60.3	61.1881906453	60.1308417135	60.9214102796	60.6163893818	61.0033368068	61.5666122112	60.9404734138	60.9049897427	61.5287812284	61.2065912641
60.4	61.2881906453	60.2308417135	61.0214102796	60.7163893818	61.1033368068	61.6666122112	61.0404734138	61.0049897427	61.6287812284	61.3065912641
60.5	61.3881906453	60.3308417135	61.1214102796	60.8163893818	61.2033368068	61.7666122112	61.1404734138	61.1049897427	61.7287812284	61.4065912641
60.6	61.4881906453	60.4308417135	61.2214102796	60.9163893818	61.3033368068	61.8666122112	61.2404734138	61.2049897427	61.8287812284	61.5065912641
60.7	61.5881906453	60.5308417135	61.3214102796	61.0163893818	61.4033368068	61.9666122112	61.3404734138	61.3049897427	61.9287812284	61.6065912641
60.8	61.6881906453	60.6308417135	61.4214102796	61.1163893818	61.5033368068	62.0666122112	61.4404734138	61.4049897427	62.0287812284	61.7065912641
60.9	61.7881906453	60.7308417135	61.5214102796	61.2163893818	61.6033368068	62.1666122112	61.5404734138	61.5049897427	62.1287812284	61.8065912641
61.0	61.8881906453	60.8308417135	61.6214102796	61.3163893818	61.7033368068	62.2666122112	61.6404734138	61.6049897427	62.2287812284	61.9065912641
61.1	61.9881906453	60.9308417135	61.7214102796	61.4163893818	61.8033368068	62.3666122112	61.7404734138	61.7049897427	62.3287812284	62.0065912641
61.2	62.0881906453	61.0308417135	61.8214102796	61.5163893818	61.9033368068	62.4666122112	61.8404734138	61.8049897427	62.4287812284	62.1065912641
61.3	62.1881906453	61.1308417135	61.9214102796	61.6163893818	62.0033368068	62.5666122112	61.9404734138	61.9049897427	62.5287812284	62.2065912641
61.4	62.2881906453	61.2308417135	62.0214102796	61.7163893818	62.1033368068	62.6666122112	62.0404734138	62.0049897427	62.6287812284	62.3065912641
61.5	62.3881906453	61.3308417135	62.1214102796	61.8163893818	62.2033368068	62.7666122112	62.1404734138	62.1049897427	62.7287812284	62.4065912641
61.6	62.4881906453	61.4308417135	62.2214102796	61.9163893818	62.3033368068	62.8666122112	62.2404734138	62.2049897427	62.8287812284	62.5065912641
61.7	62.5881906453	61.5308417135	62.3214102796	62.0163893818	62.4033368068	62.9666122112	62.3404734138	62.3049897427	62.9287812284	62.6065912641
61.8	62.6881906453	61.6308417135	62.4214102796	62.1163893818	62.5033368068	63.0666122112	62.4404734138	62.4049897427	63.0287812284	62.7065912641
61.9	62.7881906453	61.7308417135	62.5214102796	62.2163893818	62.6033368068	63.1666122112	62.5404734138	62.5049897427	63.1287812284	62.8065912641
62.0	62.8881906453	61.8308417135	62.6214102796	62.3163893818	62.7033368068	63.2666122112	62.6404734138	62.6049897427	63.2287812284	62.9065912641
62.1	62.9881906453	61.9308417135	62.7214102796	62.4163893818	62.8033368068	63.3666122112	62.7404734138	62.7049897427	63.3287812284	63.0065912641
62.2	63.0881906453	62.0308417135	62.8214102796	62.5163893818	62.9033368068	63.4666122112	62.8404734138	62.8049897427	63.4287812284	63.1065912641
62.3	63.1881906453	62.1308417135	62.9214102796	62.6163893818	63.0033368068	63.5666122112	62.9404734138	62.9049897427	63.5287812284	63.2065912641
62.4	63.2881906453	62.2308417135	63.0214102796	62.7163893818	63.1033368068	63.6666122112	63.0404734138	63.0049897427	63.6287812284	63.3065912641
62.5	63.3881906453	62.3308417135	63.1214102796	62.8163893818	63.2033368068	63.7666122112	63.1404734138	63.1049897427	63.7287812284	63.4065912641
62.6	63.4881906453	62.4308417135	63.2214102796	62.9163893818	63.3033368068	63.8666122112	63.2404734138	63.2049897427	63.8287812284	63.5065912641
62.7	63.5881906453	62.5308417135	63.3214102796	63.0163893818	63.4033368068	63.9666122112	63.3404734138	63.3049897427	63.9287812284	63.6065912641
62.8	63.6881906453	62.6308417135	63.4214102796	63.1163893818	63.5033368068	64.0666122112	63.4404734138	63.4049897427	64.0287812284	63.7065912641
62.9	63.7881906453	62.7308417135	63.5214102796	63.2163893818	63.6033368068	64.1666122112	63.5404734138	63.5049897427	64.1287812284	63.8065912641
63.0	63.8881906453	62.8308417135	63.6214102796	63.3163893818	63.7033368068	64.2666122112	63.6404734138	63.6049897427	64.2287812284	63.9065912641
63.1	63.9881906453	62.9308417135	63.7214102796	63.4163893818	63.8033368068	64.3666122112	63.7404734138	63.7049897427	64.3287812284	64.0065912641
63.2	64.0881906453	63.0308417135	63.8214102796	63.5163893818	63.9033368068	64.4666122112	63.8404734138	63.8049897427	64.4287812284	64.1065912641
63.3	64.1881906453	63.1308417135	63.9214102796	63.6163893818	64.0033368068	64.5666122112	63.9404734138	63.9049897427	64.5287812284	64.2065912641
63.4	64.2881906453	63.2308417135	64.0214102796	63.7163893818	64.1033368068	64.6666122112	64.0404734138	64.0049897427	64.6287812284	64.3065912641
63.5	64.3881906453	63.3308417135	64.1214102796	63.8163893818	64.2033368068	64.7666122112	64.1404734138	64.1049897427	64.7287812284	64.4065912641
63.6	64.4881906453	63.4308417135	64.2214102796	63.9163893818	64.3033368068	64.8666122112	64.2404734138	64.2049897427	64.8287812284	64.5065912641
63.7	64.5881906453	63.5308417135	64.3214102796	64.0163893818	64.4033368068	64.9666122112	64.3404734138	64.3049897427	64.9287812284	64.6065912641
63.8	64.6881906453	63.6308417135	64.4214102796	64.1163893818	64.5033368068	65.0666122112	64.4404734138	64.4049897427	65.0287812284	64.7065912641
63.9	64.7881906453	63.7308417135	64.5214102796	64.2163893818	64.6033368068	65.1666122112	64.5404734138	64.5049897427	65.1287812284	64.8065912641
64.0	64.8881906453	63.8308417135	64.6214102796	64.3163893818	64.7033368068	65.2666122112	64.6404734138	64.6049897427	65.2287812284	64.9065912641
64.1	64.9881906453	63.9308417135	64.7214102796	64.4163893818	64.8033368068	65.3666122112	64.7404734138	64.7049897427	65.3287812284	65.0065912641
64.2	65.0881906453	64.0308417135	64.8214102796	64.5163893818	64.9033368068	65.4666122112	64.8404734138	64.8049897427	65.4287812284	65.1065912641
64.3	65.1881906453	64.1308417135	64.9214102796	64.6163893818	65.0033368068	65.5666122112	64.9404734138	64.9049897427	65.5287812284	65.2065912641
64.4	65.2881906453	64.2308417135	65.0214102796	64.7163893818	65.1033368068	65.6666122112	65.0404734138	65.0049897427	65.6287812284	65.3065912641
64.5	65.3881906453	64.3308417135	65.1214102796	64.8163893818	65.2033368068	65.7666122112	65.1404734138	65.1049897427	65.7287812284	65.4065912641
64.6	65.4881906453	64.4308417135	65.2214102796	64.9163893818	65.3033368068	65.8666122112	65.2404734138	65.2049897427	65.8287812284	65.5065912641
64.7	65.5881906453	64.5308417135	65.3214102796	65.0163893818	65.4033368068	65.9666122112	65.3404734138	65.3049897427	65.9287812284	65.6065912641
64.8	65.6881906453	64.6308417135	65.4214102796	65.1163893818	65.5033368068	66.0666122112	65.4404734138	65.4049897427	66.0287812284	65.7065912641
64.9	65.7881906453	64.7308417135	65.5214102796	65.2163893818	65.6033368068	66.1666122112	65.5404734138	65.5049897427	66.1287812284	65.8065912641
65.0	65.8881906453	64.8308417135	65.6214102796	65.3163893818	65.7033368068	66.2666122112	65.6404734138	65.6049897427	66.2287812284	65.9065912641
65.1	65.9881906453	64.9308417135	65.7214102796	65.4163893818	65.8033368068	66.3666122112	65.7404734138	65.7049897427	66.3287812284	66.0065912641
65.2	66.0881906453	65.0308417135	65.8214102796	65.5163893818	65.9033368068	66.4666122112	65.8404734138	65.8049897427	66.4287812284	66.1065912641
65.3	66.1881906453	65.1308417135	65.9214102796	65.6163893818	66.0033368068	66.5666122112	65.9404734138	65.9049897427	66.5287812284	66.2065912641
65.4	66.2881906453	65.2308417135	66.0214102796	65.7163893818	66.1033368068	66.6666122112	66.0404734138	66.0049897427	66.6287812284	66.3065912641
65.5	66.3881906453	65.3308417135	66.1214102796	65.8163893818	66.2033368068	66.7666122112	66.1404734138	66.1049897427	66.7287812284	66.4065912641
65.6	66.4881906453	65.4308417135	66.2214102796	65.9163893818	66.3033368068	66.8666122112	66.2404734138	66.2049897427	66.8287812284	66.5065912641
65.7	66.5881906453	65.5308417135	66.3214102796	66.0163893818	66.4033368068	66.9666122112	66.3404734138	66.3049897427	66.9287812284	66.6065912641
65.8	66.6881906453	65.6308417135	66.4214102796	66.1163893818	66.5033368068	67.0666122112	66.4404734138	66.4049897427	67.0287812284	66.7065912641
65.9	66.7881906453	65.7308417135	66.5214102796	66.2163893818	66.6033368068	67.1666122112	66.5404734138	66.5049897427	67.1287812284	66.8065912641
66.0	66.8881906453	65.8308417135	66.6214102796	66.3163893818	66.7033368068	67.2666122112	66.6404734138	66.6049897427	67.2287812284	66.9065912641
66.1	66.9881906453	65.9308417135	66.7214102796	66.4163893818	66.8033368068	67.3666122112	66.7404734138	66.7049897427	67.3287812284	67.0065912641
66.2	67.0881906453	66.0308417135	66.8214102796	66.5163893818	66.9033368068	67.4666122112	66.8404734138	66.8049897427	67.4287812284	67.1065912641
66.3	67.1881906453	66.1308417135	66.9214102796	66.6163893818	67.0033368068	67.5666122112	66.9404734138	66.9049897427	67.5287812284	67.2065912641
66.4	67.2881906453	66.2308417135	67.0214102796	66.7163893818	67.1033368068	67.6666122112	67.0404734138	67.0049897427	67.6287812284	67.3065912641
66.5	67.3881906453	66.3308417135	67.1214102796	66.8163893818	67.2033368068	67.7666122112	67.1404734138	67.1049897427	67.7287812284	67.4065912641
66.6	67.4881906453	66.4308417135	67.2214102796	66.9163893818	67.3033368068	67.8666122112	67.2404734138	67.2049897427	67.8287812284	67.5065912641
66.7	67.5881906453	66.5308417135	67.3214102796	67.0163893818	67.4033368068	67.9666122112	67.3404734138	67.3049897427	67.9287812284	67.6065912641
66.8	67.6881906453	66.6308417135	67.4214102796	67.1163893818	67.5033368068	68.0666122112	67.4404734138	67.4049897427	68.0287812284	67.7065912641
66.9	67.7881906453	66.7308417135	67.5214102796	67.2163893818	67.6033368068	68.1666122112	67.5404734138	67.5049897427	68.1287812284	67.8065912641
67.0	67.8881906453	66.8308417135	67.6214102796	67.3163893818	67.7033368068	68.2666122112	67.6404734138	67.6049897427	68.2287812284	67.9065912641
67.1	67.9881906453	66.9308417135	67.7214102796	67.4163893818	67.8033368068	68.3666122112	67.7404734138	67.7049897427	68.3287812284	68.0065912641
67.2	68.0881906453	67.0308417135	67.8214102796	67.5163893818	67.9033368068	68.4666122112	67.8404734138	67.8049897427	68.4287812284	68.1065912641
67.3	68.1881906453	67.1308417135	67.9214102796	67.6163893818	68.0033368068	68.5666122112	67.9404734138	67.9049897427	68.5287812284	68.2065912641
67.4	68.2881906453	67.2308417135	68.0214102796	67.7163893818	68.1033368068	68.6666122112	68.0404734138	68.0049897427	68.6287812284	68.3065912641
67.5	68.3881906453	67.3308417135	68.1214102796	67.8163893818	68.2033368068	68.7666122112	68.1404734138	68.1049897427	68.7287812284	68.4065912641
67.6	68.4881906453	67.4308417135	68.2214102796	67.9163893818	68.3033368068	68.8666122112	68.2404734138	68.2049897427	68.8287812284	68.5065912641
67.7	68.5881906453	67.5308417135	68.3214102796	68.0163893818	68.4033368068	68.9666122112	68.3404734138	68.3049897427	68.9287812284	68.6065912641
67.8	68.6881906453	67.6308417135	68.4214102796	68.1163893818	68.5033368068	69.0666122112	68.4404734138	68.4049897427	69.0287812284	68.7065912641
67.9	68.7881906453	67.7308417135	68.5214102796	68.2163893818	68.6033368068	69.1666122112	68.5404734138	68.5049897427	69.1287812284	68.8065912641
68.0	68.8881906453	67.8308417135	68.6214102796	68.3163893818	68.7033368068	69.2666122112	68.6404734138	68.6049897427	69.2287812284	68.9065912641
68.1	68.9881906453	67.9308417135	68.7214102796	68.4163893818	68.8033368068	69.3666122112	68.7404734138	68.7049897427	69.3287812284	69.0065912641
68.2	69.0881906453	68.0308417135	68.8214102796	68.5163893818	68.9033368068	69.4666122112	68.8404734138	68.8049897427	69.4287812284	69.1065912641
68.3	69.1881906453	68.1308417135	68.9214102796	68.6163893818	69.0033368068	69.5666122112	68.9404734138	68.9049897427	69.5287812284	69.2065912641
68.4	69.2881906453	68.2308417135	69.0214102796	68.7163893818	69.1033368068	69.6666122112	69.0404734138	69.0049897427	69.6287812284	69.3065912641
68.5	69.3881906453	68.3308417135	69.1214102796	68.8163893818	69.2033368068	69.7666122112	69.1404734138	69.1049897427	69.7287812284	69.4065912641
68.6	69.4881906453	68.4308417135	69.2214102796	68.9163893818	69.3033368068	69.8666122112	69.2404734138	69.2049897427	69.8287812284	69.5065912641
68.7	69.5881906453	68.5308417135	69.3214102796	69.0163893818	69.4033368068	69.9666122112	69.3404734138	69.3049897427	69.9287812284	69.6065912641
68.8	69.6881906453	68.6308417135	69.4214102796	69.1163893818	69.5033368068	70.0666122112	69.4404734138	69.4049897427	70.0287812284	69.7065912641
68.9	69.7881906453	68.7308417135	69.5214102796	69.2163893818	69.6033368068	70.1666122112	69.5404734138	69.5049897427	70.1287812284	69.8065912641
69.0	69.8881906453	68.8308417135	69.6214102796	69.3163893818	69.7033368068	70.2666122112	69.6404734138	69.6049897427	70.2287812284	69.9065912641
69.1	69.9881906453	68.9308417135	69.7214102796	69.4163893818	69.8033368068	70.3666122112	69.7404734138	69.7049897427	70.3287812284	70.0065912641
69.2	70.0881906453	69.0308417135	69.8214102796	69.5163893818	69.9033368068	70.4666122112	69.8404734138	69.8049897427	70.4287812284	70.1065912641
69.3	70.1881906453	69.1308417135	69.9214102796	69.6163893818	70.0033368068	70.5666122112	69.9404734138	69.9049897427	70.5287812284	70.2065912641
69.4	70.2881906453	69.2308417135	70.0214102796	69.7163893818	70.1033368068	70.6666122112	70.0404734138	70.0049897427	70.6287812284	70.3065912641
69.5	70.3881906453	69.3308417135	70.1214102796	69.8163893818	70.2033368068	70.7666122112	70.1404734138	70.1049897427	70.7287812284	70.4065912641
69.6	70.4881906453	69.4308417135	70.2214102796	69.9163893818	70.3033368068	70.8666122112	70.2404734138	70.2049897427	70.8287812284	70.5065912641
69.7	70.5881906453	69.5308417135	70.3214102796	70.0163893818	70.4033368068	70.9666122112	70.3404734138	70.3049897427	70.9287812284	70.6065912641
69.8	70.6881906453	69.6308417135	70.4214102796	70.1163893818	70.5033368068	71.0666122112	70.4404734138	70.4049897427	71.0287812284	70.7065912641
69.9	70.7881906453	69.7308417135	70.5214102796	70.2163893818	70.6033368068	71.1666122112	70.5404734138	70.5049897427	71.1287812284	70.8065912641
70.0	70.8881906453	69.8308417135	70.6214102796	70.3163893818	70.7033368068	71.2666122112	70.6404734138	70.6049897427	71.2287812284	70.9065912641
70.1	70.9881906453	69.9308417135	70.7214102796	70.4163893818	70.8033368068	71.3666122112	70.7404734138	70.7049897427	71.3287812284	71.0065912641
70.2	71.0881906453	70.0308417135	70.8214102796	70.5163893818	70.9033368068	71.4666122112	70.8404734138	70.8049897427	71.4287812284	71.1065912641
70.3	71.1881906453	70.1308417135	70.9214102796	70.6163893818	71.0033368068	71.5666122112	70.9404734138	70.9049897427	71.5287812284	71.2065912641
70.4	71.2881906453	70.2308417135	71.0214102796	70.7163893818	71.1033368068	71.6666122112	71.0404734138	71.0049897427	71.6287812284	71.3065912641
70.5	71.3881906453	70.3308417135	71.1214102796	70.8163893818	71.2033368068	71.7666122112	71.1404734138	71.1049897427	71.7287812284	71.4065912641
70.6	71.4881906453	70.4308417135	71.2214102796	70.9163893818	71.3033368068	71.8666122112	71.2404734138	71.2049897427	71.8287812284	71.5065912641
70.7	71.5881906453	70.5308417135	71.3214102796	71.0163893818	71.4033368068	71.9666122112	71.3404734138	71.3049897427	71.9287812284	71.6065912641
70.8	71.6881906453	70.6308417135	71.4214102796	71.1163893818	71.5033368068	72.0666122112	71.4404734138	71.4049897427	72.0287812284	71.7065912641
70.9	71.7881906453	70.7308417135	71.5214102796	71.2163893818	71.6033368068	72.1666122112	71.5404734138	71.5049897427	72.1287812284	71.8065912641
71.0	71.8881906453	70.8308417135	71.6214102796	71.3163893818	71.7033368068	72.2666122112	71.6404734138	71.6049897427	72.2287812284	71.9065912641
71.1	71.9881906453	70.9308417135	71.7214102796	71.4163893818	71.8033368068	72.3666122112	71.7404734138	71.7049897427	72.3287812284	72.0065912641
71.2	72.0881906453	71.0308417135	71.8214102796	71.5163893818	71.9033368068	72.4666122112	71.8404734138	71.8049897427	72.4287812284	72.1065912641
71.3	72.1881906453	71.1308417135	71.9214102796	71.6163893818	72.0033368068	72.5666122112	71.9404734138	71.9049897427	72.5287812284	72.2065912641
71.4	72.2881906453	71.2308417135	72.0214102796	71.7163893818	72.1033368068	72.6666122112	72.0404734138	72.0049897427	72.6287812284	72.3065912641
71.5	72.3881906453	71.3308417135	72.1214102796	71.8163893818	72.2033368068	72.7666122112	72.1404734138	72.1049897427	72.7287812284	72.4065912641
71.6	72.4881906453	71.4308417135	72.2214102796	71.9163893818	72.3033368068	72.8666122112	72.2404734138	72.2049897427	72.8287812284	72.5065912641
71.7	72.5881906453	71.5308417135	72.3214102796	72.0163893818	72.4033368068	72.9666122112	72.3404734138	72.3049897427	72.9287812284	72.6065912641
71.8	72.6881906453	71.6308417135	72.4214102796	72.1163893818	72.5033368068	73.0666122112	72.4404734138	72.4049897427	73.0287812284	72.7065912641
71.9	72.7881906453	71.7308417135	72.5214102796	72.2163893818	72.6033368068	73.1666122112	72.5404734138	72.5049897427	73.1287812284	72.8065912641
72.0	72.8881906453	71.8308417135	72.6214102796	72.3163893818	72.7033368068	73.2666122112	72.6404734138	72.6049897427	73.2287812284	72.9065912641
72.1	72.9881906453	71.9308417135	72.7214102796	72.4163893818	72.8033368068	73.3666122112	72.7404734138	72.7049897427	73.3287812284	73.0065912641
72.2	73.0881906453	72.0308417135	72.8214102796	72.5163893818	72.9033368068	73.4666122112	72.8404734138	72.8049897427	73.4287812284	73.1065912641
72.3	73.1881906453	72.1308417135	72.9214102796	72.6163893818	73.0033368068	73.5666122112	72.9404734138	72.9049897427	73.5287812284	73.2065912641
72.4	73.2881906453	72.2308417135	73.0214102796	72.7163893818	73.1033368068	73.6666122112	73.0404734138	73.0049897427	73.6287812284	73.3065912641
72.5	73.3881906453	72.3308417135	73.1214102796	72.8163893818	73.2033368068	73.7666122112	73.1404734138	73.1049897427	73.7287812284	73.4065912641
72.6	73.4881906453	72.4308417135	73.2214102796	72.9163893818	73.3033368068	73.8666122112	73.2404734138	73.2049897427	73.8287812284	73.5065912641
72.7	73.5881906453	72.5308417135	73.3214102796	73.0163893818	73.4033368068	73.9666122112	73.3404734138	73.3049897427	73.9287812284	73.6065912641
72.8	73.6881906453	72.6308417135	73.4214102796	73.1163893818	73.5033368068	74.0666122112	73.4404734138	73.4049897427	74.0287812284	73.7065912641
72.9	73.7881906453	72.7308417135	73.5214102796	73.2163893818	73.6033368068	74.1666122112	73.5404734138	73.5049897427	74.1287812284	73.8065912641
73.0	73.8881906453	72.8308417135	73.6214102796	73.3163893818	73.7033368068	74.2666122112	73.6404734138	73.6049897427	74.2287812284	73.9065912641
73.1	73.9881906453	72.9308417135	73.7214102796	73.4163893818	73.8033368068	74.3666122112	73.7404734138	73.7049897427	74.3287812284	74.0065912641
73.2	74.0881906453	73.0308417135	73.8214102796	73.5163893818	73.9033368068	74.4666122112	73.8404734138	73.8049897427	74.4287812284	74.1065912641
73.3	74.1881906453	73.1308417135	73.9214102796	73.6163893818	74.0033368068	74.5666122112	73.9404734138	73.9049897427	74.5287812284	74.2065912641
73.4	74.2881906453	73.2308417135	74.0214102796	73.7163893818	74.1033368068	74.6666122112	74.0404734138	74.0049897427	74.6287812284	74.3065912641
73.5	74.3881906453	73.3308417135	74.1214102796	73.8163893818	74.2033368068	74.7666122112	74.1404734138	74.1049897427	74.7287812284	74.4065912641
73.6	74.4881906453	73.4308417135	74.2214102796	73.9163893818	74.3033368068	74.8666122112	74.2404734138	74.2049897427	74.8287812284	74.5065912641
73.7	74.5881906453	73.5308417135	74.3214102796	74.0163893818	74.4033368068	74.9666122112	74.3404734138	74.3049897427	74.9287812284	74.6065912641
73.8	74.6881906453	73.6308417135	74.4214102796	74.1163893818	74.5033368068	75.0666122112	74.4404734138	74.4049897427	75.0287812284	74.7065912641
73.9	74.7881906453	73.7308417135	74.5214102796	74.2163893818	74.6033368068	75.1666122112	74.5404734138	74.5049897427	75.1287812284	74.8065912641
74.0	74.8881906453	73.8308417135	74.6214102796	74.3163893818	74.7033368068	75.2666122112	74.6404734138	74.6049897427	75.2287812284	74.9065912641
74.1	74.9881906453	73.9308417135	74.7214102796	74.4163893818	74.8033368068	75.3666122112	74.7404734138	74.7049897427	75.3287812284	75.0065912641
74.2	75.0881906453	74.0308417135	74.8214102796	74.5163893818	74.9033368068	75.4666122112	74.8404734138	74.8049897427	75.4287812284	75.1065912641
74.3	75.1881906453	74.1308417135	74.9214102796	74.6163893818	75.0033368068	75.5666122112	74.9404734138	74.9049897427	75.5287812284	75.2065912641
74.4	75.2881906453	74.2308417135	75.0214102796	74.7163893818	75.1033368068	75.6666122112	75.0404734138	75.0049897427	75.6287812284	75.3065912641
74.5	75.3881906453	74.3308417135	75.1214102796	74.8163893818	75.2033368068	75.7666122112	75.1404734138	75.1049897427	75.7287812284	75.4065912641
74.6	75.4881906453	74.4308417135	75.2214102796	74.9163893818	75.3033368068	75.8666122112	75.2404734138	75.2049897427	75.8287812284	75.5065912641
74.7	75.5881906453	74.5308417135	75.3214102796	75.0163893818	75.4033368068	75.9666122112	75.3404734138	75.3049897427	75.9287812284	75.6065912641
74.8	75.6881906453	74.6308417135	75.4214102796	75.1163893818	75.5033368068	76.0666122112	75.4404734138	75.4049897427	76.0287812284	75.7065912641
74.9	75.7881906453	74.7308417135	75.5214102796	75.2163893818	75.6033368068	76.1666122112	75.5404734138	75.5049897427	76.1287812284	75.8065912641
75.0	75.8881906453	74.8308417135	75.6214102796	75.3163893818	75.7033368068	76.2666122112	75.6404734138	75.6049897427	76.2287812284	75.9065912641
75.1	75.9881906453	74.9308417135	75.7214102796	75.4163893818	75.8033368068	76.3666122112	75.7404734138	75.7049897427	76.3287812284	76.0065912641
75.2	76.0881906453	75.0308417135	75.8214102796	75.5163893818	75.9033368068	76.4666122112	75.8404734138	75.8049897427	76.4287812284	76.1065912641
75.3	76.1881906453	75.1308417135	75.9214102796	75.6163893818	76.0033368068	76.5666122112	75.9404734138	75.9049897427	76.5287812284	76.2065912641
75.4	76.2881906453	75.2308417135	76.0214102796	75.7163893818	76.1033368068	76.6666122112	76.0404734138	76.0049897427	76.6287812284	76.3065912641
75.5	76.3881906453	75.3308417135	76.1214102796	75.8163893818	76.2033368068	76.7666122112	76.1404734138	76.1049897427	76.7287812284	76.4065912641
75.6	76.4881906453	75.4308417135	76.2214102796	75.9163893818	76.3033368068	76.8666122112	76.2404734138	76.2049897427	76.8287812284	76.5065912641
75.7	76.5881906453	75.5308417135	76.3214102796	76.0163893818	76.4033368068	76.9666122112	76.3404734138	76.3049897427	76.9287812284	76.6065912641
75.8	76.6881906453	75.6308417135	76.4214102796	76.1163893818	76.5033368068	77.0666122112	76.4404734138	76.4049897427	77.0287812284	76.7065912641
75.9	76.7881906453	75.7308417135	76.5214102796	76.2163893818	76.6033368068	77.1666122112	76.5404734138	76.5049897427	77.1287812284	76.8065912641
76.0	76.8881906453	75.8308417135	76.6214102796	76.3163893818	76.7033368068	77.2666122112	76.6404734138	76.6049897427	77.2287812284	76.9065912641
76.1	76.9881906453	75.9308417135	76.7214102796	76.4163893818	76.8033368068	77.3666122112	76.7404734138	76.7049897427	77.3287812284	77.0065912641
76.2	77.0881906453	76.0308417135	76.8214102796	76.5163893818	76.9033368068	77.4666122112	76.8404734138	76.8049897427	77.4287812284	77.1065912641
76.3	77.1881906453	76.1308417135	76.9214102796	76.6163893818	77.0033368068	77.5666122112	76.9404734138	76.9049897427	77.5287812284	77.2065912641
76.4	77.2881906453	76.2308417135	77.0214102796	76.7163893818	77.1033368068	77.6666122112	77.0404734138	77.0049897427	77.6287812284	77.3065912641
76.5	77.3881906453	76.3308417135	77.1214102796	76.8163893818	77.2033368068	77.7666122112	77.1404734138	77.1049897427	77.7287812284	77.4065912641
76.6	77.4881906453	76.4308417135	77.2214102796	76.9163893818	77.3033368068	77.8666122112	77.2404734138	77.2049897427	77.8287812284	77.5065912641
76.7	77.5881906453	76.5308417135	77.3214102796	77.0163893818	77.4033368068	77.9666122112	77.3404734138	77.3049897427	77.9287812284	77.6065912641
76.8	77.6881906453	76.6308417135	77.4214102796	77.1163893818	77.5033368068	78.0666122112	77.4404734138	77.4049897427	78.0287812284	77.7065912641
76.9	77.7881906453	76.7308417135	77.5214102796	77.2163893818	77.6033368068	78.1666122112	77.5404734138	77.5049897427	78.1287812284	77.8065912641
77.0	77.8881906453	76.8308417135	77.6214102796	77.3163893818	77.7033368068	78.2666122112	77.6404734138	77.6049897427	78.2287812284	77.9065912641
77.1	77.9881906453	76.9308417135	77.7214102796	77.4163893818	77.8033368068	78.3666122112	77.7404734138	77.7049897427	78.3287812284	78.0065912641
77.2	78.0881906453	77.0308417135	77.8214102796	77.5163893818	77.9033368068	78.4666122112	77.8404734138	77.8049897427	78.4287812284	78.1065912641
77.3	78.1881906453	77.1308417135	77.9214102796	77.6163893818	78.0033368068	78.5666122112	77.9404734138	77.9049897427	78.5287812284	78.2065912641
77.4	78.2881906453	77.2308417135	78.0214102796	77.7163893818	78.1033368068	78.6666122112	78.0404734138	78.0049897427	78.6287812284	78.3065912641
77.5	78.3881906453	77.3308417135	78.1214102796	77.8163893818	78.2033368068	78.7666122112	78.1404734138	78.1049897427	78.7287812284	78.4065912641
77.6	78.4881906453	77.4308417135	78.2214102796	77.9163893818	78.3033368068	78.8666122112	78.2404734138	78.2049897427	78.8287812284	78.5065912641
77.7	78.5881906453	77.5308417135	78.3214102796	78.0163893818	78.4033368068	78.9666122112	78.3404734138	78.3049897427	78.9287812284	78.6065912641
77.8	78.6881906453	77.6308417135	78.4214102796	78.1163893818	78.5033368068	79.0666122112	78.4404734138	78.4049897427	79.0287812284	78.7065912641
77.9	78.7881906453	77.7308417135	78.5214102796	78.2163893818	78.6033368068	79.1666122112	78.5404734138	78.5049897427	79.1287812284	78.8065912641
78.0	78.8881906453	77.8308417135	78.6214102796	78.3163893818	78.7033368068	79.2666122112	78.6404734138	78.6049897427	79.2287812284	78.9065912641
78.1	78.9881906453	77.9308417135	78.7214102796	78.4163893818	78.8033368068	79.3666122112	78.7404734138	78.7049897427	79.3287812284	79.0065912641
78.2	79.0881906453	78.0308417135	78.8214102796	78.5163893818	78.9033368068	79.4666122112	78.8404734138	78.8049897427	79.4287812284	79.1065912641
78.3	79.1881906453	78.1308417135	78.9214102796	78.6163893818	79.0033368068	79.5666122112	78.9404734138	78.9049897427	79.5287812284	79.2065912641
78.4	79.2881906453	78.2308417135	79.0214102796	78.7163893818	79.1033368068	79.6666122112	79.0404734138	79.0049897427	79.6287812284	79.3065912641
78.5	79.3881906453	78.3308417135	79.1214102796	78.8163893818	79.2033368068	79.7666122112	79.1404734138	79.1049897427	79.7287812284	79.4065912641
78.6	79.4881906453	78.4308417135	79.2214102796	78.9163893818	79.3033368068	79.8666122112	79.2404734138	79.2049897427	79.8287812284	79.5065912641
78.7	79.5881906453	78.5308417135	79.3214102796	79.0163893818	79.4033368068	79.9666122112	79.3404734138	79.3049897427	79.9287812284	79.6065912641
78.8	79.6881906453	78.6308417135	79.4214102796	79.1163893818	79.5033368068	80.0666122112	79.4404734138	79.4049897427	80.0287812284	79.7065912641
78.9	79.7881906453	78.7308417135	79.5214102796	79.2163893818	79.6033368068	80.1666122112	79.5404734138	79.5049897427	80.1287812284	79.8065912641
79.0	79.8881906453	78.8308417135	79.6214102796	79.3163893818	79.7033368068	80.2666122112	79.6404734138	79.6049897427	80.2287812284	79.9065912641
79.1	79.9881906453	78.9308417135	79.7214102796	79.4163893818	79.8033368068	80.3666122112	79.7404734138	79.7049897427	80.3287812284	80.0065912641
79.2	80.0881906453	79.0308417135	79.8214102796	79.5163893818	79.9033368068	80.4666122112	79.8404734138	79.8049897427	80.4287812284	80.1065912641
79.3	80.1881906453	79.1308417135	79.9214102796	79.6163893818	80.0033368068	80.5666122112	79.9404734138	79.9049897427	80.5287812284	80.2065912641
79.4	80.2881906453	79.2308417135	80.0214102796	79.7163893818	80.1033368068	80.6666122112	80.0404734138	80.0049897427	80.6287812284	80.3065912641
79.5	80.3881906453	79.3308417135	80.1214102796	79.8163893818	80.2033368068	80.7666122112	80.1404734138	80.1049897427	80.7287812284	80.4065912641
79.6	80.4881906453	79.4308417135	80.2214102796	79.9163893818	80.3033368068	80.8666122112	80.2404734138	80.2049897427	80.8287812284	80.5065912641
79.7	80.5881906453	79.5308417135	80.3214102796	80.0163893818	80.4033368068	80.9666122112	80.3404734138	80.3049897427	80.9287812284	80.6065912641
79.8	80.6881906453	79.6308417135	80.4214102796	80.1163893818	80.5033368068	81.0666122112	80.4404734138	80.4049897427	81.0287812284	80.7065912641
79.9	80.7881906453	79.7308417135	80.5214102796	80.2163893818	80.6033368068	81.1666122112	80.5404734138	80.5049897427	81.1287812284	80.8065912641
80.0	80.8881906453	79.8308417135	80.6214102796	80.3163893818	80.7033368068	81.2666122112	80.6404734138	80.6049897427	81.2287812284	80.9065912641
80.1	80.9881906453	79.9308417135	80.7214102796	80.4163893818	80.8033368068	81.3666122112	80.7404734138	80.7049897427	81.3287812284	81.0065912641
80.2	81.0881906453	80.0308417135	80.8214102796	80.5163893818	80.9033368068	81.4666122112	80.8404734138	80.8049897427	81.4287812284	81.1065912641
80.3	81.1881906453	80.1308417135	80.9214102796	80.6163893818	81.0033368068	81.5666122112	80.9404734138	80.9049897427	81.5287812284	81.2065912641
80.4	81.2881906453	80.2308417135	81.0214102796	80.7163893818	81.1033368068	81.6666122112	81.0404734138	81.0049897427	81.6287812284	81.3065912641
80.5	81.3881906453	80.3308417135	81.1214102796	80.8163893818	81.2033368068	81.7666122112	81.1404734138	81.1049897427	81.7287812284	81.4065912641
80.6	81.4881906453	80.4308417135	81.2214102796	80.9163893818	81.3033368068	81.8666122112	81.2404734138	81.2049897427	81.8287812284	81.5065912641
80.7	81.5881906453	80.5308417135	81.3214102796	81.0163893818	81.4033368068	81.9666122112	81.3404734138	81.3049897427	81.9287812284	81.6065912641
80.8	81.6881906453	80.6308417135	81.4214102796	81.1163893818	81.5033368068	82.0666122112	81.4404734138	81.4049897427	82.0287812284	81.7065912641
80.9	81.7881906453	80.7308417135	81.5214102796	81.2163893818	81.6033368068	82.1666122112	81.5404734138	81.5049897427	82.1287812284	81.8065912641
81.0	81.8881906453	80.8308417135	81.6214102796	81.3163893818	81.7033368068	82.2666122112	81.6404734138	81.6049897427	82.2287812284	81.9065912641
81.1	81.9881906453	80.9308417135	81.7214102796	81.4163893818	81.8033368068	82.3666122112	81.7404734138	81.7049897427	82.3287812284	82.0065912641
81.2	82.0881906453	81.0308417135	81.8214102796	81.5163893818	81.9033368068	82.4666122112	81.8404734138	81.8049897427	82.4287812284	82.1065912641
81.3	82.1881906453	81.1308417135	81.9214102796	81.6163893818	82.0033368068	82.5666122112	81.9404734138	81.9049897427	82.5287812284	82.2065912641
81.4	82.2881906453	81.2308417135	82.0214102796	81.7163893818	82.1033368068	82.6666122112	82.0404734138	82.0049897427	82.6287812284	82.3065912641
81.5	82.3881906453	81.3308417135	82.1214102796	81.8163893818	82.2033368068	82.7666122112	82.1404734138	82.1049897427	82.7287812284	82.4065912641
81.6	82.4881906453	81.4308417135	82.2214102796	81.9163893818	82.3033368068	82.8666122112	82.2404734138	82.2049897427	82.8287812284	82.5065912641
81.7	82.5881906453	81.5308417135	82.3214102796	82.0163893818	82.4033368068	82.9666122112	82.3404734138	82.3049897427	82.9287812284	82.6065912641
81.8	82.6881906453	81.6308417135	82.4214102796	82.1163893818	82.5033368068	83.0666122112	82.4404734138	82.4049897427	83.0287812284	82.7065912641
81.9	82.7881906453	81.7308417135	82.5214102796	82.2163893818	82.6033368068	83.1666122112	82.5404734138	82.5049897427	83.1287812284	82.8065912641
82.0	82.8881906453	81.8308417135	82.6214102796	82.3163893818	82.7033368068	83.2666122112	82.6404734138	82.6049897427	83.2287812284	82.9065912641
82.1	82.9881906453	81.9308417135	82.7214102796	82.4163893818	82.8033368068	83.3666122112	82.7404734138	82.7049897427	83.3287812284	83.0065912641
82.2	83.0881906453	82.0308417135	82.8214102796	82.5163893818	82.9033368068	83.4666122112	82.8404734138	82.8049897427	83.4287812284	83.1065912641
82.3	83.1881906453	82.1308417135	82.9214102796	82.6163893818	83.0033368068	83.5666122112	82.9404734138	82.9049897427	83.5287812284	83.2065912641
82.4	83.2881906453	82.2308417135	83.0214102796	82.7163893818	83.1033368068	83.6666122112	83.0404734138	83.0049897427	83.6287812284	83.3065912641
82.5	83.3881906453	82.3308417135	83.1214102796	82.8163893818	83.2033368068	83.7666122112	83.1404734138	83.1049897427	83.7287812284	83.4065912641
82.6	83.4881906453	82.4308417135	83.2214102796	82.9163893818	83.3033368068	83.8666122112	83.2404734138	83.2049897427	83.8287812284	83.5065912641
82.7	83.5881906453	82.5308417135	83.3214102796	83.0163893818	83.4033368068	83.9666122112	83.3404734138	83.3049897427	83.9287812284	83.6065912641
82.8	83.6881906453	82.6308417135	83.4214102796	83.1163893818	83.5033368068	84.0666122112	83.4404734138	83.4049897427	84.0287812284	83.7065912641
82.9	83.7881906453	82.7308417135	83.5214102796	83.2163893818	83.6033368068	84.1666122112	83.5404734138	83.5049897427	84.1287812284	83.8065912641
83.0	83.8881906453	82.8308417135	83.6214102796	83.3163893818	83.7033368068	84.2666122112	83.6404734138	83.6049897427	84.2287812284	83.9065912641
83.1	83.9881906453	82.9308417135	83.7214102796	83.4163893818	83.8033368068	84.3666122112	83.7404734138	83.7049897427	84.3287812284	84.0065912641
83.2	84.0881906453	83.0308417135	83.8214102796	83.5163893818	83.9033368068	84.4666122112	83.8404734138	83.8049897427	84.4287812284	84.1065912641
83.3	84.1881906453	83.1308417135	83.9214102796	83.6163893818	84.0033368068	84.5666122112	83.9404734138	83.9049897427	84.5287812284	84.2065912641
83.4	84.2881906453	83.2308417135	84.0214102796	83.7163893818	84.1033368068	84.6666122112	84.0404734138	84.0049897427	84.6287812284	84.3065912641
83.5	84.3881906453	83.3308417135	84.1214102796	83.8163893818	84.2033368068	84.7666122112	84.1404734138	84.1049897427	84.7287812284	84.4065912641
83.6	84.4881906453	83.4308417135	84.2214102796	83.9163893818	84.3033368068	84.8666122112	84.2404734138	84.2049897427	84.8287812284	84.5065912641
83.7	84.5881906453	83.5308417135	84.3214102796	84.0163893818	84.4033368068	84.9666122112	84.3404734138	84.3049897427	84.9287812284	84.6065912641
83.8	84.6881906453	83.6308417135	84.4214102796	84.1163893818	84.5033368068	85.0666122112	84.4404734138	84.4049897427	85.0287812284	84.7065912641
83.9	84.7881906453	83.7308417135	84.5214102796	84.2163893818	84.6033368068	85.1666122112	84.5404734138	84.5049897427	85.1287812284	84.8065912641
84.0	84.8881906453	83.8308417135	84.6214102796	84.3163893818	84.7033368068	85.2666122112	84.6404734138	84.6049897427	85.2287812284	84.9065912641
84.1	84.9881906453	83.9308417135	84.7214102796	84.4163893818	84.8033368068	85.3666122112	84.7404734138	84.7049897427	85.3287812284	85.0065912641
84.2	85.0881906453	84.0308417135	84.8214102796	84.5163893818	84.9033368068	85.4666122112	84.8404734138	84.8049897427	85.4287812284	85.1065912641
84.3	85.1881906453	84.1308417135	84.9214102796	84.6163893818	85.0033368068	85.5666122112	84.9404734138	84.9049897427	85.5287812284	85.2065912641
84.4	85.2881906453	84.2308417135	85.0214102796	84.7163893818	85.1033368068	85.6666122112	85.0404734138	85.0049897427	85.6287812284	85.3065912641
84.5	85.3881906453	84.3308417135	85.1214102796	84.8163893818	85.2033368068	85.7666122112	85.1404734138	85.1049897427	85.7287812284	85.4065912641
84.6	85.4881906453	84.4308417135	85.2214102796	84.9163893818	85.3033368068	85.8666122112	85.2404734138	85.2049897427	85.8287812284	85.5065912641
84.7	85.5881906453	84.5308417135	85.3214102796	85.0163893818	85.4033368068	85.9666122112	85.3404734138	85.3049897427	85.9287812284	85.6065912641
84.8	85.6881906453	84.6308417135	85.4214102796	85.1163893818	85.5033368068	86.0666122112	85.4404734138	85.4049897427	86.0287812284	85.7065912641
84.9	85.7881906453	84.7308417135	85.5214102796	85.2163893818	85.6033368068	86.1666122112	85.5404734138	85.5049897427	86.1287812284	85.8065912641
85.0	85.8881906453	84.8308417135	85.6214102796	85.3163893818	85.7033368068	86.2666122112	85.6404734138	85.6049897427	86.2287812284	85.9065912641
85.1	85.9881906453	84.9308417135	85.7214102796	85.4163893818	85.8033368068	86.3666122112	85.7404734138	85.7049897427	86.3287812284	86.0065912641
85.2	86.0881906453	85.0308417135	85.8214102796	85.5163893818	85.9033368068	86.4666122112	85.8404734138	85.8049897427	86.4287812284	86.1065912641
85.3	86.1881906453	85.1308417135	85.9214102796	85.6163893818	86.0033368068	86.5666122112	85.9404734138	85.9049897427	86.5287812284	86.2065912641
85.4	86.2881906453	85.2308417135	86.0214102796	85.7163893818	86.1033368068	86.6666122112	86.0404734138	86.0049897427	86.6287812284	86.3065912641
85.5	86.3881906453	85.3308417135	86.1214102796	85.8163893818	86.2033368068	86.7666122112	86.1404734138	86.1049897427	86.7287812284	86.4065912641
85.6	86.4881906453	85.4308417135	86.2214102796	85.9163893818	86.3033368068	86.8666122112	86.2404734138	86.2049897427	86.8287812284	86.5065912641
85.7	86.5881906453	85.5308417135	86.3214102796	86.0163893818	86.4033368068	86.9666122112	86.3404734138	86.3049897427	86.9287812284	86.6065912641
85.8	86.6881906453	85.6308417135	86.4214102796	86.1163893818	86.5033368068	87.0666122112	86.4404734138	86.4049897427	87.0287812284	86.7065912641
85.9	86.7881906453	85.7308417135	86.5214102796	86.2163893818	86.6033368068	87.1666122112	86.5404734138	86.5049897427	87.1287812284	86.8065912641
86.0	86.8881906453	85.8308417135	86.6214102796	86.3163893818	86.7033368068	87.2666122112	86.6404734138	86.6049897427	87.2287812284	86.9065912641
86.1	86.9881906453	85.9308417135	86.7214102796	86.4163893818	86.8033368068	87.3666122112	86.7404734138	86.7049897427	87.3287812284	87.0065912641
86.2	87.0881906453	86.0308417135	86.8214102796	86.5163893818	86.9033368068	87.4666122112	86.8404734138	86.8049897427	87.4287812284	87.1065912641
86.3	87.1881906453	86.1308417135	86.9214102796	86.6163893818	87.0033368068	87.5666122112	86.9404734138	86.9049897427	87.5287812284	87.2065912641
86.4	87.2881906453	86.2308417135	87.0214102796	86.7163893818	87.1033368068	87.6666122112	87.0404734138	87.0049897427	87.6287812284	87.3065912641
86.5	87.3881906453	86.3308417135	87.1214102796	86.8163893818	87.2033368068	87.7666122112	87.1404734138	87.1049897427	87.7287812284	87.4065912641
86.6	87.4881906453	86.4308417135	87.2214102796	86.9163893818	87.3033368068	87.8666122112	87.2404734138	87.2049897427	87.8287812284	87.5065912641
86.7	87.5881906453	86.5308417135	87.3214102796	87.0163893818	87.4033368068	87.9666122112	87.3404734138	87.3049897427	87.9287812284	87.6065912641
86.8	87.6881906453	86.6308417135	87.4214102796	87.1163893818	87.5033368068	88.0666122112	87.4404734138	87.4049897427	88.0287812284	87.7065912641
86.9	87.7881906453	86.7308417135	87.5214102796	87.2163893818	87.6033368068	88.1666122112	87.5404734138	87.5049897427	88.1287812284	87.8065912641
87.0	87.8881906453	86.8308417135	87.6214102796	87.3163893818	87.7033368068	88.2666122112	87.6404734138	87.6049897427	88.2287812284	87.9065912641
87.1	87.9881906453	86.9308417135	87.7214102796	87.4163893818	87.8033368068	88.3666122112	87.7404734138	87.7049897427	88.3287812284	88.0065912641
87.2	88.0881906453	87.0308417135	87.8214102796	87.5163893818	87.9033368068	88.4666122112	87.8404734138	87.8049897427	88.4287812284	88.1065912641
87.3	88.1881906453	87.1308417135	87.9214102796	87.6163893818	88.0033368068	88.5666122112	87.9404734138	87.9049897427	88.5287812284	88.2065912641
87.4	88.2881906453	87.2308417135	88.0214102796	87.7163893818	88.1033368068	88.6666122112	88.0404734138	88.0049897427	88.6287812284	88.3065912641
87.5	88.3881906453	87.3308417135	88.1214102796	87.8163893818	88.2033368068	88.7666122112	88.1404734138	88.1049897427	88.7287812284	88.4065912641
87.6	88.4881906453	87.4308417135	88.2214102796	87.9163893818	88.3033368068	88.8666122112	88.2404734138	88.2049897427	88.8287812284	88.5065912641
87.7	88.5881906453	87.5308417135	88.3214102796	88.0163893818	88.4033368068	88.9666122112	88.3404734138	88.3049897427	88.9287812284	88.6065912641
87.8	88.6881906453	87.6308417135	88.4214102796	88.1163893818	88.5033368068	89.0666122112	88.4404734138	88.4049897427	89.0287812284	88.7065912641
87.9	88.7881906453	87.7308417135	88.5214102796	88.2163893818	88.6033368068	89.1666122112	88.5404734138	88.5049897427	89.1287812284	88.8065912641
88.0	88.8881906453	87.8308417135	88.6214102796	88.3163893818	88.7033368068	89.2666122112	88.6404734138	88.6049897427	89.2287812284	88.9065912641
88.1	88.9881906453	87.9308417135	88.7214102796	88.4163893818	88.8033368068	89.3666122112	88.7404734138	88.7049897427	89.3287812284	89.0065912641
88.2	89.0881906453	88.0308417135	88.8214102796	88.5163893818	88.9033368068	89.4666122112	88.8404734138	88.8049897427	89.4287812284	89.1065912641
88.3	89.1881906453	88.1308417135	88.9214102796	88.6163893818	89.0033368068	89.5666122112	88.9404734138	88.9049897427	89.5287812284	89.2065912641
88.4	89.2881906453	88.2308417135	89.0214102796	88.7163893818	89.1033368068	89.6666122112	89.0404734138	89.0049897427	89.6287812284	89.3065912641
88.5	89.3881906453	88.3308417135	89.1214102796	88.8163893818	89.2033368068	89.7666122112	89.1404734138	89.1049897427	89.7287812284	89.4065912641
88.6	89.4881906453	88.4308417135	89.2214102796	88.9163893818	89.3033368068	89.8666122112	89.2404734138	89.2049897427	89.8287812284	89.5065912641
88.7	89.5881906453	88.5308417135	89.3214102796	89.0163893818	89.4033368068	89.9666122112	89.3404734138	89.3049897427	89.9287812284	89.6065912641
88.8	89.6881906453	88.6308417135	89.4214102796	89.1163893818	89.5033368068	90.0666122112	89.4404734138	89.4049897427	90.0287812284	89.7065912641
88.9	89.7881906453	88.7308417135	89.5214102796	89.2163893818	89.6033368068	90.1666122112	89.5404734138	89.5049897427	90.1287812284	89.8065912641
89.0	89.8881906453	88.8308417135	89.6214102796	89.3163893818	89.7033368068	90.2666122112	89.6404734138	89.6049897427	90.2287812284	89.9065912641
89.1	89.9881906453	88.9308417135	89.7214102796	89.4163893818	89.8033368068	90.3666122112	89.7404734138	89.7049897427	90.3287812284	90.0065912641
89.2	90.0881906453	89.0308417135	89.8214102796	89.5163893818	89.9033368068	90.4666122112	89.8404734138	89.8049897427	90.4287812284	90.1065912641
89.3	90.1881906453	89.1308417135	89.9214102796	89.6163893818	90.0033368068	90.5666122112	89.9404734138	89.9049897427	90.5287812284	90.2065912641
89.4	90.2881906453	89.2308417135	90.0214102796	89.7163893818	90.1033368068	90.6666122112	90.0404734138	90.0049897427	90.6287812284	90.3065912641
89.5	90.3881906453	89.3308417135	90.1214102796	89.8163893818	90.2033368068	90.7666122112	90.1404734138	90.1049897427	90.7287812284	90.4065912641
89.6	90.4881906453	89.4308417135	90.2214102796	89.9163893818	90.3033368068	90.8666122112	90.2404734138	90.2049897427	90.8287812284	90.5065912641
89.7	90.5881906453	89.5308417135	90.3214102796	90.0163893818	90.4033368068	90.9666122112	90.3404734138	90.3049897427	90.9287812284	90.6065912641
89.8	90.6881906453	89.6308417135	90.4214102796	90.1163893818	90.5033368068	91.0666122112	90.4404734138	90.4049897427	91.0287812284	90.7065912641
89.9	90.7881906453	89.7308417135	90.5214102796	90.2163893818	90.6033368068	91.1666122112	90.5404734138	90.5049897427	91.1287812284	90.8065912641
90.0	90.8881906453	89.8308417135	90.6214102796	90.3163893818	90.7033368068	91.2666122112	90.6404734138	90.6049897427	91.2287812284	90.9065912641
90.1	90.9881906453	89.9308417135	90.7214102796	90.4163893818	90.8033368068	91.3666122112	90.7404734138	90.7049897427	91.3287812284	91.0065912641
90.2	91.0881906453	90.0308417135	90.8214102796	90.5163893818	90.9033368068	91.4666122112	90.8404734138	90.8049897427	91.4287812284	91.1065912641
90.3	91.1881906453	90.1308417135	90.9214102796	90.6163893818	91.0033368068	91.5666122112	90.9404734138	90.9049897427	91.5287812284	91.2065912641
90.4	91.2881906453	90.2308417135	91.0214102796	90.7163893818	91.1033368068	91.6666122112	91.0404734138	91.0049897427	91.6287812284	91.3065912641
90.5	91.3881906453	90.3308417135	91.1214102796	90.8163893818	91.2033368068	91.7666122112	91.1404734138	91.1049897427	91.7287812284	91.4065912641
90.6	91.4881906453	90.4308417135	91.2214102796	90.9163893818	91.3033368068	91.8666122112	91.2404734138	91.2049897427	91.8287812284	91.5065912641
90.7	91.5881906453	90.5308417135	91.3214102796	91.0163893818	91.4033368068	91.9666122112	91.3404734138	91.3049897427	91.9287812284	91.6065912641
90.8	91.6881906453	90.6308417135	91.4214102796	91.1163893818	91.5033368068	92.0666122112	91.4404734138	91.4049897427	92.0287812284	91.7065912641
90.9	91.7881906453	90.7308417135	91.5214102796	91.2163893818	91.6033368068	92.1666122112	91.5404734138	91.5049897427	92.1287812284	91.8065912641
91.0	91.8881906453	90.8308417135	91.6214102796	91.3163893818	91.7033368068	92.2666122112	91.6404734138	91.6049897427	92.2287812284	91.9065912641
91.1	91.9881906453	90.9308417135	91.7214102796	91.4163893818	91.8033368068	92.3666122112	91.7404734138	91.7049897427	92.3287812284	92.0065912641
91.2	92.0881906453	91.0308417135	91.8214102796	91.5163893818	91.9033368068	92.4666122112	91.8404734138	91.8049897427	92.4287812284	92.1065912641
91.3	92.1881906453	91.1308417135	91.9214102796	91.6163893818	92.0033368068	92.5666122112	91.9404734138	91.9049897427	92.5287812284	92.2065912641
91.4	92.2881906453	91.2308417135	92.0214102796	91.7163893818	92.1033368068	92.6666122112	92.0404734138	92.0049897427	92.6287812284	92.3065912641
91.5	92.3881906453	91.3308417135	92.1214102796	91.8163893818	92.2033368068	92.7666122112	92.1404734138	92.1049897427	92.7287812284	92.4065912641
91.6	92.4881906453	91.4308417135	92.2214102796	91.9163893818	92.3033368068	92.8666122112	92.2404734138	92.2049897427	92.8287812284	92.5065912641
91.7	92.5881906453	91.5308417135	92.3214102796	92.0163893818	92.4033368068	92.9666122112	92.3404734138	92.3049897427	92.9287812284	92.6065912641
91.8	92.6881906453	91.6308417135	92.4214102796	92.1163893818	92.5033368068	93.0666122112	92.4404734138	92.4049897427	93.0287812284	92.7065912641
91.9	92.7881906453	91.7308417135	92.5214102796	92.2163893818	92.6033368068	93.1666122112	92.5404734138	92.5049897427	93.1287812284	92.8065912641
92.0	92.8881906453	91.8308417135	92.6214102796	92.3163893818	92.7033368068	93.2666122112	92.6404734138	92.6049897427	93.2287812284	92.9065912641
92.1	92.9881906453	91.9308417135	92.7214102796	92.4163893818	92.8033368068	93.3666122112	92.7404734138	92.7049897427	93.3287812284	93.0065912641
92.2	93.0881906453	92.0308417135	92.8214102796	92.5163893818	92.9033368068	93.4666122112	92.8404734138	92.8049897427	93.4287812284	93.1065912641
92.3	93.1881906453	92.1308417135	92.9214102796	92.6163893818	93.0033368068	93.5666122112	92.9404734138	92.9049897427	93.5287812284	93.2065912641
92.4	93.2881906453	92.2308417135	93.0214102796	92.7163893818	93.1033368068	93.6666122112	93.0404734138	93.0049897427	93.6287812284	93.3065912641
92.5	93.3881906453	92.3308417135	93.1214102796	92.8163893818	93.2033368068	93.7666122112	93.1404734138	93.1049897427	93.7287812284	93.4065912641
92.6	93.4881906453	92.4308417135	93.2214102796	92.9163893818	93.3033368068	93.8666122112	93.2404734138	93.2049897427	93.8287812284	93.5065912641
92.7	93.5881906453	92.5308417135	93.3214102796	93.0163893818	93.4033368068	93.9666122112	93.3404734138	93.3049897427	93.9287812284	93.6065912641
92.8	93.6881906453	92.6308417135	93.4214102796	93.1163893818	93.5033368068	94.0666122112	93.4404734138	93.4049897427	94.0287812284	93.7065912641
92.9	93.7881906453	92.7308417135	93.5214102796	93.2163893818	93.6033368068	94.1666122112	93.5404734138	93.5049897427	94.1287812284	93.8065912641
93.0	93.8881906453	92.8308417135	93.6214102796	93.3163893818	93.7033368068	94.2666122112	93.6404734138	93.6049897427	94.2287812284	93.9065912641
93.1	93.9881906453	92.9308417135	93.7214102796	93.4163893818	93.8033368068	94.3666122112	93.7404734138	93.7049897427	94.3287812284	94.0065912641
93.2	94.0881906453	93.0308417135	93.8214102796	93.5163893818	93.9033368068	94.4666122112	93.8404734138	93.8049897427	94.4287812284	94.1065912641
93.3	94.1881906453	93.1308417135	93.9214102796	93.6163893818	94.0033368068	94.5666122112	93.9404734138	93.9049897427	94.5287812284	94.2065912641
93.4	94.2881906453	93.2308417135	94.0214102796	93.7163893818	94.1033368068	94.6666122112	94.0404734138	94.0049897427	94.6287812284	94.3065912641
93.5	94.3881906453	93.3308417135	94.1214102796	93.8163893818	94.2033368068	94.7666122112	94.1404734138	94.1049897427	94.7287812284	94.4065912641
93.6	94.4881906453	93.4308417135	94.2214102796	93.9163893818	94.3033368068	94.8666122112	94.2404734138	94.2049897427	94.8287812284	94.5065912641
93.7	94.5881906453	93.5308417135	94.3214102796	94.0163893818	94.4033368068	94.9666122112	94.3404734138	94.3049897427	94.9287812284	94.6065912641
93.8	94.6881906453	93.6308417135	94.4214102796	94.1163893818	94.5033368068	95.0666122112	94.4404734138	94.4049897427	95.0287812284	94.7065912641
93.9	94.7881906453	93.7308417135	94.5214102796	94.2163893818	94.6033368068	95.1666122112	94.5404734138	94.5049897427	95.1287812284	94.8065912641
94.0	94.8881906453	93.8308417135	94.6214102796	94.3163893818	94.7033368068	95.2666122112	94.6404734138	94.6049897427	95.2287812284	94.9065912641
94.1	94.9881906453	93.9308417135	94.7214102796	94.4163893818	94.8033368068	95.3666122112	94.7404734138	94.7049897427	95.3287812284	95.0065912641
94.2	95.0881906453	94.0308417135	94.8214102796	94.5163893818	94.9033368068	95.4666122112	94.8404734138	94.8049897427	95.4287812284	95.1065912641
94.3	95.1881906453	94.1308417135	94.9214102796	94.6163893818	95.0033368068	95.5666122112	94.9404734138	94.9049897427	95.5287812284	95.2065912641
94.4	95.2881906453	94.2308417135	95.0214102796	94.7163893818	95.1033368068	95.6666122112	95.0404734138	95.0049897427	95.6287812284	95.3065912641
94.5	95.3881906453	94.3308417135	95.1214102796	94.8163893818	95.2033368068	95.7666122112	95.1404734138	95.1049897427	95.7287812284	95.4065912641
94.6	95.4881906453	94.4308417135	95.2214102796	94.9163893818	95.3033368068	95.8666122112	95.2404734138	95.2049897427	95.8287812284	95.5065912641
94.7	95.5881906453	94.5308417135	95.3214102796	95.0163893818	95.4033368068	95.9666122112	95.3404734138	95.3049897427	95.9287812284	95.6065912641
94.8	95.6881906453	94.6308417135	95.4214102796	95.1163893818	95.5033368068	96.0666122112	95.4404734138	95.4049897427	96.0287812284	95.7065912641
94.9	95.7881906453	94.7308417135	95.5214102796	95.2163893818	95.6033368068	96.1666122112	95.5404734138	95.5049897427	96.1287812284	95.8065912641
95.0	95.8881906453	94.8308417135	95.6214102796	95.3163893818	95.7033368068	96.2666122112	95.6404734138	95.6049897427	96.2287812284	95.9065912641
95.1	95.9881906453	94.9308417135	95.7214102796	95.4163893818	95.8033368068	96.3666122112	95.7404734138	95.7049897427	96.3287812284	96.0065912641
95.2	96.0881906453	95.0308417135	95.8214102796	95.5163893818	95.9033368068	96.4666122112	95.8404734138	95.8049897427	96.4287812284	96.1065912641
95.3	96.1881906453	95.1308417135	95.9214102796	95.6163893818	96.0033368068	96.5666122112	95.9404734138	95.9049897427	96.5287812284	96.2065912641
95.4	96.2881906453	95.2308417135	96.0214102796	95.7163893818	96.1033368068	96.6666122112	96.0404734138	96.0049897427	96.6287812284	96.3065912641
95.5	96.3881906453	95.3308417135	96.1214102796	95.8163893818	96.2033368068	96.7666122112	96.1404734138	96.1049897427	96.7287812284	96.4065912641
95.6	96.4881906453	95.4308417135	96.2214102796	95.9163893818	96.3033368068	96.8666122112	96.2404734138	96.2049897427	96.8287812284	96.5065912641
95.7	96.5881906453	95.5308417135	96.3214102796	96.0163893818	96.4033368068	96.9666122112	96.3404734138	96.3049897427	96.9287812284	96.6065912641
95.8	96.6881906453	95.6308417135	96.4214102796	96.1163893818	96.5033368068	97.0666122112	96.4404734138	96.4049897427	97.0287812284	96.7065912641
95.9	96.7881906453	95.7308417135	96.5214102796	96.2163893818	96.6033368068	97.1666122112	96.5404734138	96.5049897427	97.1287812284	96.8065912641
96.0	96.8881906453	95.8308417135	96.6214102796	96.3163893818	96.7033368068	97.2666122112	96.6404734138	96.6049897427	97.2287812284	96.9065912641
96.1	96.9881906453	95.9308417135	96.7214102796	96.4163893818	96.8033368068	97.3666122112	96.7404734138	96.7049897427	97.3287812284	97.0065912641
96.2	97.0881906453	96.0308417135	96.8214102796	96.5163893818	96.9033368068	97.4666122112	96.8404734138	96.8049897427	97.4287812284	97.1065912641
96.3	97.1881906453	96.1308417135	96.9214102796	96.6163893818	97.0033368068	97.5666122112	96.9404734138	96.9049897427	97.5287812284	97.2065912641
96.4	97.2881906453	96.2308417135	97.0214102796	96.7163893818	97.1033368068	97.6666122112	97.0404734138	97.0049897427	97.6287812284	97.3065912641
96.5	97.3881906453	96.3308417135	97.1214102796	96.8163893818	97.2033368068	97.7666122112	97.1404734138	97.1049897427	97.7287812284	97.4065912641
96.6	97.4881906453	96.4308417135	97.2214102796	96.9163893818	97.3033368068	97.8666122112	97.2404734138	97.2049897427	97.8287812284	97.5065912641
96.7	97.5881906453	96.5308417135	97.3214102796	97.0163893818	97.4033368068	97.9666122112	97.3404734138	97.3049897427	97.9287812284	97.6065912641
96.8	97.6881906453	96.6308417135	97.4214102796	97.1163893818	97.5033368068	98.0666122112	97.4404734138	97.4049897427	98.0287812284	97.7065912641
96.9	97.7881906453	96.7308417135	97.5214102796	97.2163893818	97.6033368068	98.1666122112	97.5404734138	97.5049897427	98.1287812284	97.8065912641
97.0	97.8881906453	96.8308417135	97.6214102796	97.3163893818	97.7033368068	98.2666122112	97.6404734138	97.6049897427	98.2287812284	97.9065912641
97.1	97.9881906453	96.9308417135	97.7214102796	97.4163893818	97.8033368068	98.3666122112	97.7404734138	97.7049897427	98.3287812284	98.0065912641
97.2	98.0881906453	97.0308417135	97.8214102796	97.5163893818	97.9033368068	98.4666122112	97.8404734138	97.8049897427	98.4287812284	98.1065912641
97.3	98.1881906453	97.1308417135	97.9214102796	97.6163893818	98.0033368068	98.5666122112	97.9404734138	97.9049897427	98.5287812284	98.2065912641
97.4	98.2881906453	97.2308417135	98.0214102796	97.7163893818	98.1033368068	98.6666122112	98.0404734138	98.0049897427	98.6287812284	98.3065912641
97.5	98.3881906453	97.3308417135	98.1214102796	97.8163893818	98.2033368068	98.7666122112	98.1404734138	98.1049897427	98.7287812284	98.4065912641
97.6	98.4881906453	97.4308417135	98.2214102796	97.9163893818	98.3033368068	98.8666122112	98.2404734138	98.2049897427	98.8287812284	98.5065912641
97.7	98.5881906453	97.5308417135	98.3214102796	98.0163893818	98.4033368068	98.9666122112	98.3404734138	98.3049897427	98.9287812284	98.6065912641
97.8	98.6881906453	97.6308417135	98.4214102796	98.1163893818	98.5033368068	99.0666122112	98.4404734138	98.4049897427	99.0287812284	98.7065912641
97.9	98.7881906453	97.7308417135	98.5214102796	98.2163893818	98.6033368068	99.1666122112	98.5404734138	98.5049897427	99.1287812284	98.8065912641
98.0	98.8881906453	97.8308417135	98.6214102796	98.3163893818	98.7033368068	99.2666122112	98.6404734138	98.6049897427	99.2287812284	98.9065912641
98.1	98.9881906453	97.9308417135	98.7214102796	98.4163893818	98.8033368068	99.3666122112	98.7404734138	98.7049897427	99.3287812284	99.0065912641
98.2	99.0881906453	98.0308417135	98.8214102796	98.5163893818	98.9033368068	99.4666122112	98.8404734138	98.8049897427	99.4287812284	99.1065912641
98.3	99.1881906453	98.1308417135	98.9214102796	98.6163893818	99.0033368068	99.5666122112	98.9404734138	98.9049897427	99.5287812284	99.2065912641
98.4	99.2881906453	98.2308417135	99.0214102796	98.7163893818	99.1033368068	99.6666122112	99.0404734138	99.0049897427	99.6287812284	99.3065912641
98.5	99.3881906453	98.3308417135	99.1214102796	98.8163893818	99.2033368068	99.7666122112	99.1404734138	99.1049897427	99.7287812284	99.4065912641
98.6	99.4881906453	98.4308417135	99.2214102796	98.9163893818	99.3033368068	99.8666122112	99.2404734138	99.2049897427	99.8287812284	99.5065912641
98.7	99.5881906453	98.5308417135	99.3214102796	99.0163893818	99.4033368068	99.9666122112	99.3404734138	99.3049897427	99.9287812284	99.6065912641
98.8	99.6881906453	98.6308417135	99.4214102796	99.1163893818	99.5033368068	100.066612211	99.4404734138	99.4049897427	100.028781228	99.7065912641
98.9	99.7881906453	98.7308417135	99.5214102796	99.2163893818	99.6033368068	100.166612211	99.5404734138	99.5049897427	100.128781228	99.8065912641
99.0	99.8881906453	98.8308417135	99.6214102796	99.3163893818	99.7033368068	100.266612211	99.6404734138	99.6049897427	100.228781228	99.9065912641
99.1	99.9881906453	98.9308417135	99.7214102796	99.4163893818	99.8033368068	100.366612211	99.7404734138	99.7049897427	100.328781228	100.006591264
99.2	100.088190645	99.0308417135	99.8214102796	99.5163893818	99.9033368068	100.466612211	99.8404734138	99.8049897427	100.428781228	100.106591264
99.3	100.188190645	99.1308417135	99.9214102796	99.6163893818	100.003336807	100.566612211	99.9404734138	99.9049897427	100.528781228	100.206591264
99.4	100.288190645	99.2308417135	100.02141028	99.7163893818	100.103336807	100.666612211	100.040473414	100.004989743	100.628781228	100.306591264
99.5	100.388190645	99.3308417135	100.12141028	99.8163893818	100.203336807	100.766612211	100.140473414	100.104989743	100.728781228	100.406591264
99.6	100.488190645	99.4308417135	100.22141028	99.9163893818	100.303336807	100.866612211	100.240473414	100.204989743	100.828781228	100.506591264
99.7	100.588190645	99.5308417135	100.32141028	100.016389382	100.403336807	100.966612211	100.340473414	100.304989743	100.928781228	100.606591264
99.8	100.688190645	99.6308417135	100.42141028	100.116389382	100.503336807	101.066612211	100.440473414	100.404989743	101.028781228	100.706591264
99.9	100.788190645	99.7308417135	100.52141028	100.216389382	100.603336807	101.166612211	100.540473414	100.504989743	101.128781228	100.806591264
100.0	100.888190645	99.8308417135	100.62141028	100.316389382	100.703336807	101.266612211	100.640473414	100.604989743	101.228781228	100.906591264
100.1	100.988190645	99.9308417135	100.72141028	100.416389382	100.803336807	101.366612211	100.740473414	100.704989743	101.328781228	101.006591264
100.2	101.088190645	100.030841714	100.82141028	100.516389382	100.903336807	101.466612211	100.840473414	100.804989743	101.428781228	101.106591264
100.3	101.188190645	100.130841714	100.92141028	100.616389382	101.003336807	101.566612211	100.940473414	100.904989743	101.528781228	101.206591264
100.4	101.288190645	100.230841714	101.02141028	100.716389382	101.103336807	101.666612211	101.040473414	101.004989743	101.628781228	101.306591264
100.5	101.388190645	100.330841714	101.12141028	100.816389382	101.203336807	101.766612211	101.140473414	101.104989743	101.728781228	101.406591264
100.6	101.488190645	100.430841714	101.22141028	100.916389382	101.303336807	101.866612211	101.240473414	101.204989743	101.828781228	101.506591264
100.7	101.588190645	100.530841714	101.32141028	101.016389382	101.403336807	101.966612211	101.340473414	101.304989743	101.928781228	101.606591264
100.8	101.688190645	100.630841714	101.42141028	101.116389382	101.503336807	102.066612211	101.440473414	101.404989743	102.028781228	101.706591264
100.9	101.788190645	100.730841714	101.52141028	101.216389382	101.603336807	102.166612211	101.540473414	101.504989743	102.128781228	101.806591264


==> section3/images/diagram.pgf <==
\begin{tikzpicture}
\tikzset{node distance=2cm, auto}
  \node (T) {$\widehat{\mathcal{M}}$} edge [loop right] node [right, scale=0.75] {shift$^t$} (T) ;
  \node (B) [below of=T] {$\mathcal{M}$};
  \draw[->] (T) to node [swap] {$\pi$} (B);
\end{tikzpicture}


